Stellar Population Astrophysics (SPA) with the TNG. alpha-elements, lithium, sodium and aluminum in 16 open clusters

Exploring the Galactic chemical evolution and enrichment scenarios with open clusters allows us to understand the history of the Milky Way disk. High-resolution spectra of OCs are a crucial tool, as they provide precise chemical information, to combine with precise distances and ages. The aim of the Stellar Population Astrophysics project is to derive homogeneous and accurate comprehensive chemical characterization of a number of poorly studied OCs.Using the HARPS-N echelle spectrograph at the Telescopio Nazionale Galileo, we obtained high-resolution spectra of giant stars in 18 OCs, 16 of which are chemically characterized for the first time, and two of which are well studied for comparison. The OCs in this sample have ages from a few tens of Myr to 4 Gyr, with a prevalence of young clusters. We already presented the radial velocities and atmospheric parameters for them in a previous SPA paper. Here, we present results for the alpha-elements O, and the light elements, all determined by the equivalent width method. We also measured Li abundance through the synthesis method.We discuss the behaviors of lithium, sodium and aluminum in the context of stellar evolution. We study the radial, vertical, and age trends for the measured abundance ratios in a sample that combines our results and recent literature for OCs, finding significant gradients only for [Mg/Fe] and [Ca/Fe] in all cases. Finally,we compare O and Mg in the combined sample with chemo-dynamical models, finding a good agreement for intermediate-age and old clusters. There is a sharp increase in the abundance ratios measured among very young clusters, accompanied by a poorer fit with the models for O and Mg, likely related to the inadequacy of traditional model atmospheres and methods in the derivation of atmospheric parameters and abundance ratios for stars of such young ages

==> ASCC11.txt <==
# Zini     MH   logAge Mini        int_IMF         Mass   logL    logTe  logg  label   McoreTP C_O  period0  period1  period2  period3  period4  pmode  Mloss  tau1m   X   Y   Xc  Xn  Xo  Cexcess  Z 	 mbolmag  Umag    Bmag    Vmag    Rmag    Imag    Jmag    Hmag    Kmag
0.010818 -0.14000 8.39000 0.0900000036 1.0816895962    0.090 -3.035  3.4034  4.993    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.25e-16      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 12.357 21.269 18.820 17.006 14.893 12.670 10.267 9.683 9.381
0.010818 -0.14000 8.39000 0.0907969549 1.0892803669    0.091 -3.027  3.4047  4.994    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.26e-16      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 12.338 21.252 18.802 16.988 14.874 12.651 10.249 9.664 9.362
0.010818 -0.14000 8.39000 0.0968587101 1.1443171501    0.097 -2.967  3.4149  5.002    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.39e-16      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 12.187 21.115 18.657 16.840 14.724 12.500 10.097 9.513 9.211
0.010818 -0.14000 8.39000 0.1000000089 1.1711064577    0.100 -2.936  3.4202  5.007    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.46e-16      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 12.111 20.897 18.480 16.670 14.588 12.388 10.028 9.442 9.141
0.010818 -0.14000 8.39000 0.1032730266 1.1978796721    0.103 -2.911  3.4236  5.009    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.52e-16      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 12.048 20.648 18.287 16.487 14.448 12.279 9.974 9.387 9.085
0.010818 -0.14000 8.39000 0.1148085818 1.2841057777    0.115 -2.820  3.4363  5.015    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.77e-16      0.00 7.206e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 11.819 19.776 17.597 15.842 13.954 11.892 9.776 9.183 8.882
0.010818 -0.14000 8.39000 0.1200000122 1.3193155527    0.120 -2.780  3.4422  5.018    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.88e-16      0.00 7.206e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.093e-02 11.721 19.414 17.303 15.571 13.744 11.728 9.692 9.096 8.797
0.010818 -0.14000 8.39000 0.1387393475 1.4316129684    0.139 -2.663  3.4567  5.022    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.28e-16      0.00 7.206e-01 2.685e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 11.427 18.486 16.541 14.852 13.177 11.286 9.433 8.832 8.538
0.010818 -0.14000 8.39000 0.1400000155 1.4384528399    0.140 -2.655  3.4576  5.022    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.31e-16      0.00 7.206e-01 2.685e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 11.408 18.427 16.492 14.805 13.141 11.258 9.417 8.816 8.522
0.010818 -0.14000 8.39000 0.1444943249 1.4622004032    0.144 -2.631  3.4605  5.022    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.41e-16      0.00 7.206e-01 2.685e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 11.347 18.243 16.340 14.661 13.026 11.169 9.362 8.760 8.467
0.010818 -0.14000 8.39000 0.1599999964 1.5372931957    0.160 -2.539  3.4698  5.012    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.86e-16      0.00 7.206e-01 2.685e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 11.118 17.636 15.832 14.180 12.637 10.863 9.156 8.552 8.263
0.010818 -0.14000 8.39000 0.2000000179 1.6938792467    0.200 -2.347  3.4878  4.989    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -4.07e-16      0.00 7.206e-01 2.685e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 10.638 16.491 14.852 13.240 11.854 10.253 8.722 8.113 7.834
0.010818 -0.14000 8.39000 0.2500000000 1.8403258324    0.250 -2.169  3.5029  4.969    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -5.63e-16      0.00 7.205e-01 2.685e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 10.193 15.583 14.051 12.480 11.198 9.727 8.314 7.701 7.434
0.010818 -0.14000 8.39000 0.2668877244 1.8814016581    0.267 -2.118  3.5070  4.963    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -6.17e-16      0.00 7.206e-01 2.685e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 10.066 15.342 13.836 12.275 11.019 9.581 8.197 7.583 7.319
0.010818 -0.14000 8.39000 0.3000000119 1.9529139996    0.300 -2.023  3.5142  4.947    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -7.39e-16      0.00 7.206e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 9.828 14.913 13.448 11.907 10.693 9.312 7.977 7.361 7.102
0.010818 -0.14000 8.39000 0.3500000238 2.0434176922    0.350 -1.875  3.5254  4.911    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1    -1e-15      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 9.458 14.276 12.865 11.354 10.197 8.901 7.635 7.013 6.763
0.010818 -0.14000 8.39000 0.4000000656 2.1185026169    0.400 -1.728  3.5378  4.871    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.38e-15      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 9.090 13.661 12.289 10.811 9.707 8.497 7.299 6.669 6.429
0.010818 -0.14000 8.39000 0.4500000179 2.1822810173    0.450 -1.569  3.5518  4.819    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.98e-15      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 8.693 13.032 11.685 10.238 9.186 8.067 6.938 6.299 6.068
0.010818 -0.14000 8.39000 0.5000000000 2.2374541759    0.500 -1.417  3.5669  4.774    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.81e-15      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 8.313 12.441 11.104 9.682 8.675 7.660 6.599 5.951 5.731
0.010818 -0.14000 8.39000 0.5039207935 2.2414598465    0.504 -1.406  3.5687  4.773    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.88e-15      0.00 7.207e-01 2.684e-01 1.966e-03 5.305e-04 4.811e-03 -1.000 1.094e-02 8.285 12.389 11.053 9.633 8.631 7.628 6.576 5.926 5.709
0.010818 -0.14000 8.39000 0.5228203535 2.2598030567    0.523 -1.341  3.5767  4.756    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -3.34e-15      0.00 7.208e-01 2.683e-01 1.965e-03 5.303e-04 4.809e-03 -1.000 1.093e-02 8.121 12.124 10.790 9.384 8.403 7.454 6.435 5.780 5.570
0.010818 -0.14000 8.39000 0.5332432985 2.2692821026    0.533 -1.314  3.5793  4.748    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -3.54e-15      0.00 7.209e-01 2.682e-01 1.965e-03 5.301e-04 4.808e-03 -1.000 1.094e-02 8.054 12.025 10.691 9.289 8.315 7.383 6.375 5.718 5.511
0.010818 -0.14000 8.39000 0.5500000715 2.2836585045    0.550 -1.259  3.5858  4.732    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -4.02e-15      0.00 7.211e-01 2.680e-01 1.963e-03 5.296e-04 4.803e-03 -1.000 1.093e-02 7.918 11.810 10.478 9.090 8.132 7.240 6.256 5.593 5.395
0.010818 -0.14000 8.39000 0.6000000238 2.3211214542    0.600 -1.097  3.6107  4.708    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -5.76e-15      0.00 7.212e-01 2.679e-01 1.963e-03 5.294e-04 4.802e-03 -1.000 1.090e-02 7.512 11.127 9.791 8.471 7.573 6.815 5.911 5.230 5.072
0.010818 -0.14000 8.39000 0.6499999762 2.3520355225    0.650 -0.936  3.6380  4.691    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -8.16e-15      0.00 7.213e-01 2.678e-01 1.962e-03 5.293e-04 4.800e-03 -1.000 1.085e-02 7.110 10.370 9.055 7.848 7.028 6.399 5.573 4.902 4.787
0.010818 -0.14000 8.39000 0.7000000477 2.3779268265    0.700 -0.782  3.6646  4.675    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.14e-14      0.00 7.214e-01 2.677e-01 1.961e-03 5.290e-04 4.798e-03 -1.000 1.094e-02 6.725 9.435 8.312 7.242 6.523 6.000 5.263 4.651 4.562
0.010818 -0.14000 8.39000 0.7198026180 2.3870449066    0.720 -0.724  3.6742  4.668    0  0.000  0.542     0.00     0.00     0.00     0.00     0.00 -1  -1.3e-14      0.00 7.215e-01 2.676e-01 1.950e-03 5.286e-04 4.797e-03 -1.000 1.090e-02 6.579 9.068 8.047 7.026 6.346 5.850 5.147 4.565 4.482
0.010818 -0.14000 8.39000 0.7500000000 2.3998889923    0.750 -0.639  3.6898  4.663    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -1.55e-14      0.00 7.216e-01 2.676e-01 1.934e-03 5.282e-04 4.798e-03 -1.000 1.085e-02 6.368 8.526 7.664 6.713 6.093 5.634 4.985 4.452 4.377
0.010818 -0.14000 8.39000 0.7983343601 2.4181406498    0.798 -0.513  3.7095  4.643    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -2.06e-14      0.00 7.216e-01 2.675e-01 1.934e-03 5.280e-04 4.796e-03 -1.000 1.092e-02 6.053 7.821 7.163 6.294 5.743 5.323 4.740 4.265 4.199
0.010818 -0.14000 8.39000 0.8466686606 2.4340167046    0.846 -0.394  3.7275  4.622    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -2.69e-14      0.00 7.218e-01 2.673e-01 1.933e-03 5.278e-04 4.794e-03 -1.000 1.089e-02 5.756 7.204 6.722 5.922 5.426 5.036 4.510 4.085 4.026
0.010818 -0.14000 8.39000 0.8950029612 2.4479372501    0.894 -0.280  3.7437  4.597    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1  -3.5e-14      0.00 7.220e-01 2.670e-01 1.932e-03 5.275e-04 4.791e-03 -1.000 1.092e-02 5.471 6.652 6.320 5.584 5.132 4.769 4.292 3.908 3.855
0.010818 -0.14000 8.39000 0.9433372021 2.4602301121    0.943 -0.173  3.7582  4.571    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -4.49e-14      0.00 7.223e-01 2.668e-01 1.930e-03 5.271e-04 4.787e-03 -1.000 1.088e-02 5.204 6.158 5.960 5.281 4.869 4.528 4.090 3.739 3.693
0.010818 -0.14000 8.39000 0.9916715622 2.4711554050    0.991 -0.069  3.7714  4.541    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -5.78e-14      0.00 7.228e-01 2.664e-01 1.927e-03 5.263e-04 4.781e-03 -1.000 1.087e-02 4.942 5.719 5.620 4.995 4.615 4.295 3.892 3.569 3.529
0.010818 -0.14000 8.39000 1.0400058031 2.4809210300    1.039  0.030  3.7832  4.509    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -6.92e-14      0.00 7.233e-01 2.659e-01 1.924e-03 5.254e-04 4.772e-03 -1.000 1.085e-02 4.694 5.334 5.306 4.732 4.379 4.078 3.705 3.406 3.373
0.010818 -0.14000 8.39000 1.0883400440 2.4896957874    1.087  0.126  3.7939  4.476    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -8.11e-14      0.00 7.241e-01 2.650e-01 1.918e-03 5.240e-04 4.760e-03 -1.000 1.083e-02 4.455 4.993 5.012 4.482 4.153 3.869 3.521 3.244 3.215
0.010818 -0.14000 8.39000 1.1366744041 2.4976179600    1.136  0.218  3.8039  4.443    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -9.38e-14      0.00 7.246e-01 2.646e-01 1.916e-03 5.234e-04 4.755e-03 -1.000 1.081e-02 4.225 4.685 4.734 4.245 3.937 3.668 3.343 3.085 3.061
0.010818 -0.14000 8.39000 1.1850087643 2.5048017502    1.184  0.306  3.8134  4.412    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.06e-13      0.00 7.246e-01 2.646e-01 1.918e-03 5.237e-04 4.758e-03 -1.000 1.079e-02 4.006 4.404 4.472 4.020 3.732 3.478 3.175 2.935 2.914
0.010818 -0.14000 8.39000 1.2333430052 2.5113418102    1.233  0.389  3.8228  4.383    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.18e-13      0.00 7.247e-01 2.645e-01 1.917e-03 5.236e-04 4.756e-03 -1.000 1.079e-02 3.798 4.153 4.225 3.805 3.535 3.297 3.015 2.794 2.775
0.010818 -0.14000 8.39000 1.2816772461 2.5173177719    1.281  0.468  3.8321  4.359    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.28e-13      0.00 7.247e-01 2.645e-01 1.917e-03 5.236e-04 4.757e-03 -1.000 1.082e-02 3.601 3.919 3.991 3.602 3.349 3.126 2.866 2.664 2.646
0.010818 -0.14000 8.39000 1.3300116062 2.5227971077    1.330  0.543  3.8420  4.339    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.36e-13      0.00 7.247e-01 2.645e-01 1.917e-03 5.237e-04 4.757e-03 -1.000 1.082e-02 3.413 3.702 3.767 3.408 3.175 2.968 2.731 2.547 2.532
0.010818 -0.14000 8.39000 1.3783459663 2.5278367996    1.378  0.614  3.8529  4.327    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.38e-13      0.00 7.248e-01 2.644e-01 1.916e-03 5.235e-04 4.755e-03 -1.000 1.080e-02 3.235 3.497 3.552 3.224 3.012 2.825 2.611 2.449 2.435
0.010818 -0.14000 8.39000 1.4266804457 2.5324857235    1.427  0.682  3.8653  4.323    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.35e-13      0.00 7.249e-01 2.643e-01 1.916e-03 5.233e-04 4.754e-03 -1.000 1.079e-02 3.065 3.304 3.344 3.048 2.861 2.695 2.509 2.370 2.357
0.010818 -0.14000 8.39000 1.4714920521 2.5364837646    1.471  0.743  3.8779  4.326    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.27e-13      0.00 7.250e-01 2.642e-01 1.915e-03 5.231e-04 4.752e-03 -1.000 1.078e-02 2.913 3.134 3.156 2.893 2.730 2.587 2.427 2.311 2.299
0.010818 -0.14000 8.39000 1.4750144482 2.5367860794    1.475  0.748  3.8789  4.327    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.27e-13      0.00 7.251e-01 2.642e-01 1.915e-03 5.231e-04 4.752e-03 -1.000 1.078e-02 2.901 3.121 3.142 2.881 2.720 2.579 2.421 2.307 2.295
0.010818 -0.14000 8.39000 1.5233488083 2.5407741070    1.523  0.811  3.8926  4.332    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.12e-13      0.00 7.252e-01 2.640e-01 1.914e-03 5.229e-04 4.750e-03 -1.000 1.077e-02 2.743 2.948 2.949 2.721 2.587 2.471 2.341 2.250 2.239
0.010818 -0.14000 8.39000 1.5716832876 2.5444815159    1.571  0.872  3.9055  4.337    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -9.09e-14      0.00 7.253e-01 2.639e-01 1.914e-03 5.227e-04 4.749e-03 -1.000 1.079e-02 2.591 2.784 2.768 2.573 2.464 2.371 2.266 2.195 2.185
0.010818 -0.14000 8.39000 1.5843975544 2.5454134941    1.584  0.887  3.9088  4.337    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -8.19e-14      0.00 7.253e-01 2.639e-01 1.914e-03 5.227e-04 4.748e-03 -1.000 1.079e-02 2.552 2.743 2.722 2.535 2.433 2.346 2.246 2.180 2.171
0.010818 -0.14000 8.39000 1.6200175285 2.5479354858    1.619  0.930  3.9176  4.340    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -6.15e-14      0.00 7.254e-01 2.638e-01 1.913e-03 5.225e-04 4.747e-03 -1.000 1.077e-02 2.444 2.629 2.599 2.435 2.350 2.278 2.194 2.140 2.131
0.010818 -0.14000 8.39000 1.6486696005 2.5498735905    1.648  0.964  3.9243  4.341    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.15e-17      0.00 7.255e-01 2.637e-01 1.913e-03 5.225e-04 4.746e-03 -1.000 1.078e-02 2.361 2.541 2.505 2.360 2.287 2.225 2.152 2.107 2.098
0.010818 -0.14000 8.39000 1.6683517694 2.5511605740    1.668  0.986  3.9289  4.341    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -3.45e-20      0.00 7.255e-01 2.637e-01 1.912e-03 5.224e-04 4.746e-03 -1.000 1.079e-02 2.304 2.481 2.442 2.309 2.244 2.189 2.124 2.084 2.076
0.010818 -0.14000 8.39000 1.7166860104 2.5541775227    1.716  1.040  3.9391  4.341    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.256e-01 2.636e-01 1.912e-03 5.223e-04 4.745e-03 -1.000 1.078e-02 2.170 2.340 2.302 2.195 2.147 2.106 2.056 2.027 2.019
0.010818 -0.14000 8.39000 1.7650203705 2.5570051670    1.764  1.092  3.9485  4.339    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.257e-01 2.635e-01 1.912e-03 5.222e-04 4.744e-03 -1.000 1.081e-02 2.040 2.205 2.175 2.090 2.054 2.024 1.989 1.968 1.962
0.010818 -0.14000 8.39000 1.7854964733 2.5581500530    1.784  1.113  3.9523  4.337    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.257e-01 2.635e-01 1.912e-03 5.221e-04 4.744e-03 -1.000 1.078e-02 1.987 2.149 2.124 2.047 2.016 1.991 1.960 1.942 1.937
0.010818 -0.14000 8.39000 1.8133547306 2.5596601963    1.812  1.142  3.9572  4.335    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.258e-01 2.635e-01 1.911e-03 5.220e-04 4.744e-03 -1.000 1.075e-02 1.915 2.075 2.058 1.991 1.965 1.945 1.922 1.908 1.903
0.010818 -0.14000 8.39000 1.8616889715 2.5621573925    1.861  1.191  3.9652  4.330    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.258e-01 2.635e-01 1.911e-03 5.220e-04 4.743e-03 -1.000 1.076e-02 1.794 1.952 1.948 1.897 1.879 1.868 1.855 1.846 1.843
0.010818 -0.14000 8.39000 1.9102873802 2.5645222664    1.909  1.238  3.9729  4.325    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.258e-01 2.634e-01 1.911e-03 5.220e-04 4.742e-03 -1.000 1.081e-02 1.675 1.832 1.844 1.807 1.797 1.792 1.789 1.785 1.783
0.010818 -0.14000 8.39000 1.9293377399 2.5654120445    1.929  1.256  3.9758  4.322    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.258e-01 2.634e-01 1.911e-03 5.219e-04 4.742e-03 -1.000 1.079e-02 1.629 1.786 1.805 1.773 1.765 1.762 1.763 1.761 1.760
0.010818 -0.14000 8.39000 1.9588856697 2.5667526722    1.958  1.285  3.9802  4.318    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.259e-01 2.634e-01 1.911e-03 5.219e-04 4.742e-03 -1.000 1.076e-02 1.559 1.716 1.744 1.720 1.716 1.717 1.723 1.723 1.723
0.010818 -0.14000 8.39000 2.0074839592 2.5688593388    2.007  1.330  3.9872  4.311    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.259e-01 2.633e-01 1.911e-03 5.219e-04 4.741e-03 -1.000 1.077e-02 1.445 1.604 1.649 1.636 1.637 1.643 1.657 1.661 1.663
0.010818 -0.14000 8.39000 2.0560824871 2.5708518028    2.055  1.375  3.9939  4.304    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.259e-01 2.633e-01 1.910e-03 5.218e-04 4.741e-03 -1.000 1.077e-02 1.333 1.494 1.557 1.554 1.559 1.570 1.592 1.598 1.602
0.010818 -0.14000 8.39000 2.1046810150 2.5727391243    2.104  1.419  4.0003  4.295    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.259e-01 2.633e-01 1.910e-03 5.218e-04 4.741e-03 -1.000 1.077e-02 1.223 1.386 1.467 1.474 1.482 1.498 1.527 1.536 1.542
0.010818 -0.14000 8.39000 2.1532793045 2.5745284557    2.152  1.462  4.0064  4.287    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.259e-01 2.633e-01 1.910e-03 5.218e-04 4.741e-03 -1.000 1.081e-02 1.115 1.281 1.380 1.396 1.407 1.426 1.462 1.473 1.481
0.010818 -0.14000 8.39000 2.1713528633 2.5751705170    2.170  1.478  4.0087  4.283    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.259e-01 2.633e-01 1.910e-03 5.218e-04 4.740e-03 -1.000 1.081e-02 1.076 1.242 1.348 1.367 1.379 1.399 1.438 1.450 1.458
0.010818 -0.14000 8.39000 2.2018778324 2.5762274265    2.200  1.505  4.0124  4.277    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.259e-01 2.632e-01 1.910e-03 5.218e-04 4.740e-03 -1.000 1.080e-02 1.009 1.177 1.294 1.317 1.332 1.353 1.396 1.410 1.419
0.010818 -0.14000 8.39000 2.2504758835 2.5778422356    2.249  1.547  4.0180  4.268    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.260e-01 2.632e-01 1.910e-03 5.218e-04 4.740e-03 -1.000 1.080e-02 0.904 1.075 1.209 1.240 1.257 1.282 1.331 1.346 1.357
0.010818 -0.14000 8.39000 2.2833585739 2.5788900852    2.282  1.574  4.0217  4.261    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.260e-01 2.632e-01 1.910e-03 5.217e-04 4.740e-03 -1.000 1.080e-02 0.834 1.008 1.154 1.189 1.207 1.234 1.287 1.304 1.316
0.010818 -0.14000 8.39000 2.3476729393 2.5808424950    2.346  1.628  4.0285  4.246    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.260e-01 2.632e-01 1.910e-03 5.217e-04 4.740e-03 -1.000 1.079e-02 0.699 0.877 1.045 1.088 1.109 1.139 1.199 1.218 1.232
0.010818 -0.14000 8.39000 2.3924682140 2.5821311474    2.391  1.665  4.0332  4.236    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.253e-01 2.639e-01 1.914e-03 5.229e-04 4.750e-03 -1.000 1.082e-02 0.607 0.789 0.972 1.020 1.042 1.074 1.139 1.160 1.175
0.010818 -0.14000 8.39000 2.5057551861 2.5851552486    2.504  1.757  4.0441  4.208    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.232e-01 2.660e-01 1.927e-03 5.262e-04 4.780e-03 -1.000 1.086e-02 0.378 0.569 0.788 0.847 0.872 0.909 0.985 1.009 1.028
0.010818 -0.14000 8.39000 2.5420660973 2.5860590935    2.540  1.786  4.0474  4.199    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.224e-01 2.667e-01 1.932e-03 5.274e-04 4.791e-03 -1.000 1.088e-02 0.306 0.500 0.729 0.791 0.817 0.855 0.935 0.960 0.980
0.010818 -0.14000 8.39000 2.6208786964 2.5879223347    2.619  1.848  4.0539  4.176    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.217e-01 2.674e-01 1.935e-03 5.283e-04 4.799e-03 -1.000 1.090e-02 0.149 0.350 0.601 0.669 0.697 0.738 0.824 0.851 0.872
0.010818 -0.14000 8.39000 2.7065975666 2.5898077488    2.705  1.916  4.0602  4.147    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.210e-01 2.681e-01 1.939e-03 5.294e-04 4.809e-03 -1.000 1.093e-02 -0.020 0.186 0.459 0.532 0.562 0.605 0.698 0.726 0.749
0.010818 -0.14000 8.39000 2.7364597321 2.5904328823    2.735  1.940  4.0621  4.136    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.079 0.129 0.408 0.483 0.513 0.556 0.651 0.680 0.703
0.010818 -0.14000 8.39000 2.7767980099 2.5912525654    2.775  1.971  4.0645  4.120    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.159 0.052 0.339 0.416 0.447 0.491 0.588 0.618 0.642
0.010818 -0.14000 8.39000 2.8407139778 2.5924968719    2.839  2.022  4.0678  4.093    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.284 -0.071 0.229 0.308 0.340 0.385 0.486 0.516 0.541
0.010818 -0.14000 8.39000 2.8994200230 2.5935845375    2.898  2.068  4.0704  4.066    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.399 -0.184 0.124 0.207 0.239 0.285 0.388 0.419 0.444
0.010818 -0.14000 8.39000 2.9308533669 2.5941462517    2.930  2.092  4.0714  4.050    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.461 -0.246 0.067 0.151 0.182 0.229 0.333 0.364 0.390
0.010818 -0.14000 8.39000 2.9657804966 2.5947542191    2.964  2.120  4.0724  4.032    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.529 -0.314 0.002 0.087 0.119 0.166 0.271 0.303 0.328
0.010818 -0.14000 8.39000 3.0264225006 2.5957717896    3.025  2.168  4.0729  3.995    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.649 -0.436 -0.116 -0.030 0.002 0.049 0.155 0.187 0.213
0.010818 -0.14000 8.39000 3.0861742496 2.5967297554    3.084  2.215  4.0726  3.954    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.767 -0.558 -0.237 -0.150 -0.118 -0.072 0.034 0.065 0.091
0.010818 -0.14000 8.39000 3.1252470016 2.5973334312    3.123  2.246  4.0718  3.926    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.845 -0.639 -0.319 -0.232 -0.201 -0.155 -0.050 -0.019 0.008
0.010818 -0.14000 8.39000 3.1669967175 2.5979592800    3.165  2.279  4.0701  3.891    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -0.928 -0.728 -0.411 -0.324 -0.293 -0.248 -0.145 -0.114 -0.088
0.010818 -0.14000 8.39000 3.2242753506 2.5987880230    3.222  2.326  4.0657  3.835    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.044 -0.856 -0.549 -0.463 -0.434 -0.390 -0.291 -0.262 -0.237
0.010818 -0.14000 8.39000 3.2707040310 2.5994353294    3.268  2.363  4.0607  3.784    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.138 -0.962 -0.667 -0.583 -0.556 -0.514 -0.419 -0.392 -0.367
0.010818 -0.14000 8.39000 3.3169500828 2.6000592709    3.314  2.401  4.0536  3.723    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.233 -1.072 -0.796 -0.715 -0.690 -0.651 -0.563 -0.538 -0.515
0.010818 -0.14000 8.39000 3.3196403980 2.6000950336    3.317  2.403  4.0530  3.719    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.238 -1.079 -0.805 -0.724 -0.698 -0.660 -0.573 -0.548 -0.525
0.010818 -0.14000 8.39000 3.3507838249 2.6005034447    3.348  2.429  4.0465  3.672    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.302 -1.156 -0.899 -0.821 -0.798 -0.762 -0.681 -0.658 -0.637
0.010818 -0.14000 8.39000 3.3804979324 2.6008849144    3.378  2.453  4.0395  3.623    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.364 -1.230 -0.993 -0.918 -0.897 -0.864 -0.790 -0.770 -0.750
0.010818 -0.14000 8.39000 3.4126086235 2.6012887955    3.409  2.481  4.0304  3.564    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.432 -1.312 -1.102 -1.032 -1.013 -0.984 -0.920 -0.902 -0.884
0.010818 -0.14000 8.39000 3.4440505505 2.6016757488    3.441  2.512  4.0225  3.505    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.510 -1.402 -1.215 -1.148 -1.132 -1.107 -1.051 -1.036 -1.020
0.010818 -0.14000 8.39000 3.4538462162 2.6017944813    3.450  2.523  4.0208  3.489    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.536 -1.431 -1.249 -1.183 -1.167 -1.143 -1.089 -1.075 -1.059
0.010818 -0.14000 8.39000 3.4620037079 2.6018929482    3.459  2.538  4.0254  3.493    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.574 -1.465 -1.268 -1.199 -1.181 -1.155 -1.097 -1.080 -1.063
0.010818 -0.14000 8.39000 3.4691164494 2.6019783020    3.466  2.556  4.0340  3.510    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.620 -1.502 -1.276 -1.202 -1.182 -1.152 -1.084 -1.065 -1.046
0.010818 -0.14000 8.39000 3.4716484547 2.6020085812    3.468  2.570  4.0437  3.534    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.656 -1.525 -1.269 -1.189 -1.167 -1.133 -1.055 -1.033 -1.011
0.010818 -0.14000 8.39000 3.4729287624 2.6020240784    3.469  2.585  4.0533  3.559    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.692 -1.546 -1.261 -1.176 -1.151 -1.114 -1.025 -1.000 -0.977
0.010818 -0.14000 8.39000 3.4736790657 2.6020328999    3.470  2.601  4.0632  3.583    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.732 -1.570 -1.254 -1.164 -1.137 -1.096 -0.998 -0.970 -0.945
0.010818 -0.14000 8.39000 3.4741048813 2.6020379066    3.471  2.618  4.0723  3.602    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.775 -1.596 -1.254 -1.159 -1.130 -1.086 -0.979 -0.949 -0.921
0.010818 -0.14000 8.39000 3.4744095802 2.6020417213    3.471  2.636  4.0810  3.618    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.820 -1.625 -1.257 -1.159 -1.128 -1.080 -0.965 -0.933 -0.903
0.010818 -0.14000 8.39000 3.4745593071 2.6020433903    3.471  2.642  4.0844  3.626    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.835 -1.632 -1.254 -1.155 -1.123 -1.074 -0.956 -0.922 -0.893
0.010818 -0.14000 8.39000 3.4746844769 2.6020448208    3.471  2.617  4.0779  3.625    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.774 -1.583 -1.225 -1.128 -1.098 -1.051 -0.939 -0.908 -0.879
0.010818 -0.14000 8.39000 3.4747896194 2.6020462513    3.471  2.594  4.0701  3.617    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.716 -1.540 -1.205 -1.112 -1.084 -1.040 -0.935 -0.905 -0.878
0.010818 -0.14000 8.39000 3.4748814106 2.6020472050    3.471  2.581  4.0611  3.594    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.683 -1.524 -1.215 -1.127 -1.100 -1.060 -0.964 -0.936 -0.911
0.010818 -0.14000 8.39000 3.4750037193 2.6020486355    3.471  2.580  4.0496  3.549    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.679 -1.540 -1.265 -1.182 -1.158 -1.122 -1.038 -1.014 -0.991
0.010818 -0.14000 8.39000 3.4751427174 2.6020503044    3.472  2.590  4.0381  3.493    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.706 -1.584 -1.344 -1.267 -1.246 -1.215 -1.142 -1.122 -1.101
0.010818 -0.14000 8.39000 3.4752984047 2.6020522118    3.472  2.603  4.0266  3.434    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.738 -1.633 -1.427 -1.356 -1.339 -1.313 -1.252 -1.236 -1.218
0.010818 -0.14000 8.39000 3.4754683971 2.6020543575    3.472  2.613  4.0149  3.377    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.762 -1.671 -1.501 -1.437 -1.424 -1.403 -1.355 -1.343 -1.328
0.010818 -0.14000 8.39000 3.4756484032 2.6020565033    3.472  2.619  4.0032  3.325    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.778 -1.697 -1.563 -1.508 -1.498 -1.483 -1.449 -1.441 -1.430
0.010818 -0.14000 8.39000 3.4758367538 2.6020586491    3.472  2.622  3.9915  3.274    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.786 -1.714 -1.616 -1.570 -1.565 -1.556 -1.537 -1.533 -1.525
0.010818 -0.14000 8.39000 3.4760303497 2.6020610332    3.472  2.624  3.9797  3.226    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.790 -1.721 -1.661 -1.625 -1.626 -1.624 -1.619 -1.621 -1.616
0.010818 -0.14000 8.39000 3.4762265682 2.6020634174    3.473  2.624  3.9679  3.178    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.790 -1.720 -1.697 -1.674 -1.681 -1.687 -1.697 -1.705 -1.703
0.010818 -0.14000 8.39000 3.4764223099 2.6020655632    3.473  2.622  3.9561  3.132    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.786 -1.710 -1.724 -1.717 -1.731 -1.745 -1.772 -1.786 -1.788
0.010818 -0.14000 8.39000 3.4766151905 2.6020679474    3.473  2.620  3.9442  3.087    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.780 -1.693 -1.742 -1.752 -1.776 -1.800 -1.844 -1.865 -1.870
0.010818 -0.14000 8.39000 3.4768025875 2.6020700932    3.473  2.616  3.9322  3.043    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.771 -1.665 -1.749 -1.780 -1.815 -1.850 -1.913 -1.941 -1.950
0.010818 -0.14000 8.39000 3.4769835472 2.6020722389    3.473  2.612  3.9203  3.000    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.760 -1.627 -1.743 -1.798 -1.847 -1.895 -1.978 -2.017 -2.028
0.010818 -0.14000 8.39000 3.4771564007 2.6020743847    3.474  2.607  3.9083  2.957    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.748 -1.584 -1.722 -1.805 -1.871 -1.936 -2.039 -2.091 -2.105
0.010818 -0.14000 8.39000 3.4773209095 2.6020762920    3.474  2.601  3.8963  2.914    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.734 -1.538 -1.691 -1.805 -1.890 -1.973 -2.098 -2.165 -2.181
0.010818 -0.14000 8.39000 3.4774770737 2.6020781994    3.474  2.595  3.8842  2.873    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.718 -1.488 -1.646 -1.797 -1.905 -2.007 -2.155 -2.238 -2.257
0.010818 -0.14000 8.39000 3.4776239395 2.6020798683    3.474  2.588  3.8722  2.831    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.701 -1.435 -1.590 -1.783 -1.916 -2.038 -2.210 -2.311 -2.331
0.010818 -0.14000 8.39000 3.4777631760 2.6020815372    3.474  2.581  3.8601  2.790    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.682 -1.379 -1.527 -1.765 -1.923 -2.067 -2.263 -2.383 -2.406
0.010818 -0.14000 8.39000 3.4778938293 2.6020832062    3.474  2.573  3.8480  2.750    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.663 -1.318 -1.459 -1.738 -1.923 -2.090 -2.312 -2.454 -2.479
0.010818 -0.14000 8.39000 3.4780175686 2.6020846367    3.474  2.565  3.8359  2.710    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.642 -1.251 -1.386 -1.709 -1.920 -2.110 -2.359 -2.524 -2.550
0.010818 -0.14000 8.39000 3.4781339169 2.6020860672    3.475  2.556  3.8237  2.670    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.620 -1.176 -1.309 -1.675 -1.913 -2.125 -2.402 -2.592 -2.620
0.010818 -0.14000 8.39000 3.4782443047 2.6020872593    3.475  2.547  3.8116  2.630    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.597 -1.092 -1.226 -1.638 -1.902 -2.137 -2.443 -2.658 -2.689
0.010818 -0.14000 8.39000 3.4783487320 2.6020886898    3.475  2.537  3.7995  2.591    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.573 -0.991 -1.134 -1.597 -1.890 -2.148 -2.482 -2.722 -2.757
0.010818 -0.14000 8.39000 3.4784488678 2.6020898819    3.475  2.527  3.7875  2.554    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.548 -0.878 -1.036 -1.553 -1.873 -2.153 -2.517 -2.784 -2.823
0.010818 -0.14000 8.39000 3.4785501957 2.6020910740    3.475  2.516  3.7754  2.517    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.520 -0.748 -0.929 -1.502 -1.850 -2.153 -2.549 -2.844 -2.887
0.010818 -0.14000 8.39000 3.4786591530 2.6020922661    3.475  2.503  3.7633  2.482    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.486 -0.600 -0.811 -1.441 -1.817 -2.144 -2.574 -2.900 -2.946
0.010818 -0.14000 8.39000 3.4787833691 2.6020936966    3.475  2.485  3.7515  2.452    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.443 -0.436 -0.686 -1.369 -1.771 -2.119 -2.582 -2.939 -2.989
0.010818 -0.14000 8.39000 3.4789557457 2.6020958424    3.475  2.458  3.7391  2.430    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.374 -0.229 -0.531 -1.264 -1.694 -2.065 -2.565 -2.956 -3.009
0.010818 -0.14000 8.39000 3.4791052341 2.6020975113    3.476  2.431  3.7301  2.421    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.307 -0.046 -0.397 -1.170 -1.620 -2.007 -2.534 -2.949 -3.005
0.010818 -0.14000 8.39000 3.4792635441 2.6020994186    3.476  2.402  3.7218  2.416    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.235 0.146 -0.260 -1.070 -1.539 -1.940 -2.495 -2.934 -2.991
0.010818 -0.14000 8.39000 3.4794349670 2.6021015644    3.476  2.376  3.7133  2.409    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.169 0.342 -0.126 -0.974 -1.464 -1.880 -2.461 -2.924 -2.984
0.010818 -0.14000 8.39000 3.4796266556 2.6021037102    3.476  2.360  3.7043  2.388    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.130 0.533 -0.009 -0.899 -1.411 -1.843 -2.455 -2.943 -3.006
0.010818 -0.14000 8.39000 3.4796900749 2.6021046638    3.476  2.364  3.7014  2.373    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.207e-01 2.684e-01 1.941e-03 5.298e-04 4.812e-03 -1.000 1.094e-02 -1.140 0.575 0.006 -0.898 -1.417 -1.854 -2.476 -2.972 -3.037
0.010818 -0.14000 8.39000 3.4798889160 2.6021068096    3.476  2.392  3.6927  2.310    3  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.206e-01 2.684e-01 1.940e-03 5.299e-04 4.812e-03 -1.000 1.094e-02 -1.209 0.676 0.019 -0.927 -1.470 -1.924 -2.576 -3.098 -3.165
0.010818 -0.14000 8.39000 3.4800302982 2.6021087170    3.476  2.423  3.6871  2.256    3  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.206e-01 2.685e-01 1.939e-03 5.302e-04 4.812e-03 -1.000 1.094e-02 -1.288 0.715 -0.003 -0.979 -1.538 -2.002 -2.674 -3.212 -3.283
0.010818 -0.14000 8.39000 3.4801826477 2.6021103859    3.477  2.460  3.6819  2.199    3  0.000  0.534     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.205e-01 2.685e-01 1.928e-03 5.338e-04 4.812e-03 -1.000 1.094e-02 -1.380 0.738 -0.041 -1.044 -1.618 -2.092 -2.783 -3.336 -3.409
0.010818 -0.14000 8.39000 3.4803760052 2.6021127701    3.477  2.502  3.6769  2.137    3  0.000  0.521     2.89     2.46     1.87     1.36     1.11  4    -1e-30      0.00 7.204e-01 2.686e-01 1.880e-03 5.684e-04 4.812e-03 -1.000 1.095e-02 -1.484 0.750 -0.090 -1.121 -1.710 -2.195 -2.904 -3.472 -3.548
0.010818 -0.14000 8.39000 3.4806005955 2.6021153927    3.477  2.539  3.6728  2.083    3  0.000  0.489     3.22     2.71     2.05     1.49     1.22  4    -1e-30      0.00 7.203e-01 2.687e-01 1.767e-03 6.868e-04 4.812e-03 -1.000 1.097e-02 -1.577 0.756 -0.136 -1.190 -1.792 -2.285 -3.010 -3.590 -3.668
0.010818 -0.14000 8.39000 3.4808700085 2.6021184921    3.477  2.578  3.6685  2.027    3  0.000  0.449     3.61     3.00     2.26     1.64     1.34  4    -1e-30      0.00 7.201e-01 2.689e-01 1.621e-03 8.559e-04 4.812e-03 -1.000 1.096e-02 -1.675 0.762 -0.184 -1.263 -1.879 -2.381 -3.121 -3.713 -3.794
0.010818 -0.14000 8.39000 3.4809119701 2.6021192074    3.477  2.583  3.6680  2.020    3  0.000  0.444     3.67     3.04     2.29     1.66     1.36  4    -1e-30      0.00 7.201e-01 2.689e-01 1.605e-03 8.755e-04 4.812e-03 -1.000 1.097e-02 -1.688 0.762 -0.191 -1.273 -1.890 -2.393 -3.136 -3.730 -3.810
0.010818 -0.14000 8.39000 3.4811205864 2.6021215916    3.478  2.610  3.6653  1.983    3  0.000  0.423     3.95     3.25     2.44     1.77     1.45  4    -1e-30      0.00 7.199e-01 2.690e-01 1.526e-03 9.721e-04 4.812e-03 -1.000 1.104e-02 -1.754 0.762 -0.223 -1.322 -1.948 -2.457 -3.210 -3.810 -3.893
0.010818 -0.14000 8.39000 3.4812052250 2.6021225452    3.478  2.620  3.6643  1.968    3  0.000  0.416     4.07     3.34     2.51     1.82     1.49  4    -1e-30      0.00 7.199e-01 2.691e-01 1.501e-03 1.003e-03 4.812e-03 -1.000 1.103e-02 -1.780 0.759 -0.236 -1.343 -1.972 -2.482 -3.239 -3.842 -3.925
0.010818 -0.14000 8.39000 3.4815013409 2.6021261215    3.478  2.657  3.6608  1.917    3  0.000  0.396     4.52     3.66     2.74     1.99     1.63  4    -1e-30      0.00 7.197e-01 2.693e-01 1.430e-03 1.092e-03 4.812e-03 -1.000 1.101e-02 -1.873 0.749 -0.281 -1.414 -2.054 -2.571 -3.342 -3.951 -4.038
0.010818 -0.14000 8.39000 3.4817974567 2.6021296978    3.478  2.694  3.6573  1.866    3  0.000  0.382     5.01     4.01     2.99     2.18     1.78  4    -1e-30      0.00 7.194e-01 2.696e-01 1.377e-03 1.163e-03 4.803e-03 -1.000 1.102e-02 -1.966 0.738 -0.326 -1.485 -2.135 -2.659 -3.444 -4.059 -4.151
0.010818 -0.14000 8.39000 3.4820935726 2.6021330357    3.479  2.731  3.6540  1.816    3  0.000  0.376     5.55     4.40     3.26     2.38     1.95  4    -1e-30      0.00 7.179e-01 2.711e-01 1.337e-03 1.269e-03 4.738e-03 -1.000 1.102e-02 -2.059 0.720 -0.374 -1.557 -2.217 -2.748 -3.546 -4.167 -4.263
0.010818 -0.14000 8.39000 3.4823894501 2.6021366119    3.479  2.769  3.6509  1.766    3  0.000  0.374     6.14     4.81     3.55     2.60     2.12  4    -1e-30      0.00 7.149e-01 2.741e-01 1.303e-03 1.397e-03 4.640e-03 -1.000 1.100e-02 -2.152 0.697 -0.424 -1.631 -2.300 -2.836 -3.647 -4.274 -4.374
0.010818 -0.14000 8.39000 3.4826855659 2.6021401882    3.479  2.806  3.6478  1.716    3  0.000  0.373     6.80     5.26     3.87     2.83     2.32  4    -1e-30      0.00 7.106e-01 2.784e-01 1.273e-03 1.520e-03 4.541e-03 -1.000 1.099e-02 -2.245 0.674 -0.474 -1.704 -2.381 -2.924 -3.748 -4.380 -4.485
0.010818 -0.14000 8.39000 3.4830236435 2.6021442413    3.479  2.849  3.6443  1.659    3  0.000  0.373     7.63     5.84     4.27     3.13     2.56  4    -1e-30      0.00 7.050e-01 2.840e-01 1.245e-03 1.638e-03 4.446e-03 -1.000 1.099e-02 -2.353 0.646 -0.533 -1.787 -2.474 -3.025 -3.863 -4.502 -4.612
0.010818 -0.14000 8.39000 3.4833195210 2.6021475792    3.480  2.887  3.6412  1.609    3  0.000  0.373     8.45     6.39     4.66     3.42     2.80  4    -1e-30      0.00 7.003e-01 2.887e-01 1.227e-03 1.719e-03 4.381e-03 -1.000 1.100e-02 -2.448 0.619 -0.585 -1.862 -2.556 -3.113 -3.965 -4.609 -4.724
0.010818 -0.14000 8.39000 3.4836151600 2.6021511555    3.480  2.926  3.6381  1.558    3  0.000  0.373     9.37     7.01     5.09     3.74     3.06  4    -1e-30      0.00 6.960e-01 2.930e-01 1.212e-03 1.783e-03 4.329e-03 -1.000 1.097e-02 -2.544 0.591 -0.638 -1.936 -2.637 -3.202 -4.068 -4.716 -4.837
0.010818 -0.14000 8.39000 3.4839506149 2.6021552086    3.480  2.969  3.6346  1.501    3  0.000  0.373    10.53     7.77     5.62     4.13     3.38  4    -1e-30      0.00 6.921e-01 2.969e-01 1.199e-03 1.837e-03 4.285e-03 -1.000 1.099e-02 -2.653 0.559 -0.698 -2.019 -2.729 -3.302 -4.183 -4.837 -4.964
0.010818 -0.14000 8.39000 3.4845149517 2.6021618843    3.481  3.007  3.6316  1.451    3  0.000  0.373    11.65     8.51     6.12     4.51     3.69  4    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.252e-03 -1.000 1.098e-02 -2.748 0.561 -0.746 -2.088 -2.809 -3.391 -4.285 -4.949 -5.079
0.010818 -0.14000 8.39000 3.4859683514 2.6021790504    3.482  2.991  3.6331  1.473    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.252e-03 -1.000 1.099e-02 -2.709 0.555 -0.729 -2.061 -2.777 -3.354 -4.243 -4.902 -5.031
0.010818 -0.14000 8.39000 3.4885916710 2.6022100449    3.485  2.958  3.6362  1.520    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.001e-01 1.190e-03 1.877e-03 4.252e-03 -1.000 1.099e-02 -2.624 0.552 -0.691 -2.003 -2.708 -3.277 -4.151 -4.802 -4.926
0.010818 -0.14000 8.39000 3.4906525612 2.6022343636    3.487  2.925  3.6392  1.565    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.252e-03 -1.000 1.099e-02 -2.541 0.567 -0.651 -1.942 -2.640 -3.202 -4.062 -4.708 -4.827
0.010818 -0.14000 8.39000 3.4922072887 2.6022527218    3.489  2.894  3.6419  1.606    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.252e-03 -1.000 1.099e-02 -2.466 0.583 -0.612 -1.885 -2.577 -3.132 -3.981 -4.622 -4.736
0.010818 -0.14000 8.39000 3.4936165810 2.6022694111    3.490  2.861  3.6449  1.652    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -2.382 0.601 -0.569 -1.822 -2.506 -3.055 -3.891 -4.526 -4.636
0.010818 -0.14000 8.39000 3.4951257706 2.6022872925    3.491  2.821  3.6484  1.705    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -2.283 0.621 -0.519 -1.747 -2.422 -2.963 -3.784 -4.414 -4.518
0.010818 -0.14000 8.39000 3.4963572025 2.6023015976    3.493  2.787  3.6514  1.752    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -2.197 0.639 -0.475 -1.681 -2.347 -2.882 -3.690 -4.314 -4.414
0.010818 -0.14000 8.39000 3.4975838661 2.6023161411    3.494  2.751  3.6546  1.801    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -2.108 0.657 -0.429 -1.612 -2.269 -2.798 -3.593 -4.211 -4.307
0.010818 -0.14000 8.39000 3.4988741875 2.6023311615    3.495  2.714  3.6579  1.851    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -2.016 0.673 -0.381 -1.540 -2.188 -2.710 -3.492 -4.104 -4.196
0.010818 -0.14000 8.39000 3.5002663136 2.6023476124    3.497  2.677  3.6613  1.902    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.922 0.687 -0.335 -1.469 -2.106 -2.622 -3.390 -3.996 -4.083
0.010818 -0.14000 8.39000 3.5018327236 2.6023659706    3.498  2.640  3.6648  1.954    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.829 0.700 -0.288 -1.395 -2.023 -2.532 -3.287 -3.886 -3.970
0.010818 -0.14000 8.39000 3.5037014484 2.6023879051    3.500  2.602  3.6685  2.006    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.735 0.707 -0.243 -1.324 -1.939 -2.441 -3.182 -3.773 -3.854
0.010818 -0.14000 8.39000 3.5060689449 2.6024155617    3.502  2.566  3.6725  2.059    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.644 0.700 -0.198 -1.256 -1.859 -2.353 -3.079 -3.659 -3.737
0.010818 -0.14000 8.39000 3.5096900463 2.6024577618    3.506  2.528  3.6774  2.116    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.890e-01 3.000e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.551 0.677 -0.160 -1.191 -1.778 -2.262 -2.969 -3.535 -3.610
0.010818 -0.14000 8.39000 3.5140337944 2.6025083065    3.511  2.509  3.6821  2.155    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.891e-01 2.999e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.501 0.622 -0.161 -1.167 -1.741 -2.215 -2.905 -3.456 -3.529
0.010818 -0.14000 8.39000 3.5166490078 2.6025388241    3.513  2.497  3.6848  2.178    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.891e-01 2.999e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.472 0.592 -0.160 -1.152 -1.718 -2.186 -2.867 -3.410 -3.481
0.010818 -0.14000 8.39000 3.5187597275 2.6025633812    3.515  2.492  3.6869  2.192    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.891e-01 2.999e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.460 0.560 -0.169 -1.151 -1.710 -2.175 -2.847 -3.384 -3.455
0.010818 -0.14000 8.39000 3.5202684402 2.6025807858    3.517  2.497  3.6884  2.193    4  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.891e-01 2.999e-01 1.190e-03 1.877e-03 4.251e-03 -1.000 1.099e-02 -1.472 0.518 -0.196 -1.171 -1.726 -2.188 -2.855 -3.388 -3.457
0.010818 -0.14000 8.39000 3.5281984806 2.6026723385    3.525  2.523  3.6957  2.197    5  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.891e-01 2.999e-01 1.190e-03 1.877e-03 4.250e-03 -1.000 1.099e-02 -1.538 0.315 -0.330 -1.272 -1.807 -2.255 -2.896 -3.406 -3.472
0.010818 -0.14000 8.39000 3.5545787811 2.6029736996    3.551  2.585  3.7009  2.159    5  0.000  0.373     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.892e-01 2.998e-01 1.191e-03 1.877e-03 4.250e-03 -1.000 1.100e-02 -1.693 0.073 -0.530 -1.452 -1.974 -2.412 -3.035 -3.529 -3.593
0.010818 -0.14000 8.39000 3.5856029987 2.6033215523    3.582  2.645  3.7029  2.111    5  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.894e-01 2.996e-01 1.192e-03 1.877e-03 4.249e-03 -1.000 1.100e-02 -1.842 -0.099 -0.693 -1.609 -2.127 -2.561 -3.177 -3.665 -3.728
0.010818 -0.14000 8.39000 3.5969138145 2.6034467220    3.593  2.665  3.7034  2.094    5  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.894e-01 2.996e-01 1.192e-03 1.877e-03 4.249e-03 -1.000 1.100e-02 -1.894 -0.156 -0.748 -1.663 -2.180 -2.613 -3.227 -3.713 -3.776
0.010818 -0.14000 8.39000 3.6244878769 2.6037478447    3.621  2.693  3.6982  2.048    6  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.896e-01 2.994e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.100e-02 -1.964 -0.126 -0.769 -1.711 -2.241 -2.684 -3.316 -3.817 -3.882
0.010818 -0.14000 8.39000 3.6444766521 2.6039628983    3.641  2.698  3.6896  2.012    6  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.896e-01 2.994e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -1.974 0.029 -0.697 -1.683 -2.235 -2.694 -3.357 -3.882 -3.951
0.010818 -0.14000 8.39000 3.6568892002 2.6040952206    3.653  2.695  3.6789  1.973    6  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -1.968 0.254 -0.581 -1.621 -2.204 -2.683 -3.385 -3.940 -4.015
0.010818 -0.14000 8.39000 3.6620271206 2.6041495800    3.658  2.717  3.6698  1.916    6  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.022 0.398 -0.531 -1.623 -2.234 -2.731 -3.466 -4.046 -4.128
0.010818 -0.14000 8.39000 3.6632778645 2.6041626930    3.660  2.751  3.6638  1.858    6  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.107 0.448 -0.541 -1.672 -2.300 -2.809 -3.568 -4.161 -4.248
0.010818 -0.14000 8.39000 3.6635940075 2.6041660309    3.660  2.781  3.6597  1.811    6  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.183 0.464 -0.565 -1.724 -2.364 -2.881 -3.656 -4.258 -4.350
0.010818 -0.14000 8.39000 3.6636245251 2.6041665077    3.660  2.787  3.6590  1.803    6  0.000  0.374     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.197 0.466 -0.570 -1.733 -2.375 -2.893 -3.671 -4.274 -4.367
0.010818 -0.14000 8.39000 3.6637048721 2.6041672230    3.660  2.816  3.6559  1.761    7  0.000  0.374     6.17     4.92     3.63     2.65     2.17  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.270 0.464 -0.601 -1.786 -2.438 -2.962 -3.753 -4.362 -4.459
0.010818 -0.14000 8.39000 3.6637897491 2.6041681767    3.660  2.849  3.6525  1.715    7  0.000  0.374     6.77     5.35     3.94     2.87     2.35  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.352 0.456 -0.639 -1.847 -2.508 -3.039 -3.843 -4.459 -4.560
0.010818 -0.14000 8.39000 3.6638722420 2.6041691303    3.660  2.872  3.6503  1.682    7  0.000  0.374     7.24     5.67     4.16     3.04     2.49  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.411 0.447 -0.668 -1.891 -2.558 -3.094 -3.908 -4.528 -4.632
0.010818 -0.14000 8.39000 3.6640918255 2.6041712761    3.660  2.877  3.6501  1.677    7  0.000  0.374     7.32     5.73     4.20     3.07     2.51  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.422 0.440 -0.676 -1.902 -2.569 -3.105 -3.920 -4.540 -4.645
0.010818 -0.14000 8.39000 3.6643068790 2.6041736603    3.661  2.862  3.6514  1.697    7  0.000  0.374     7.03     5.52     4.06     2.97     2.43  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.385 0.448 -0.657 -1.873 -2.537 -3.070 -3.879 -4.497 -4.600
0.010818 -0.14000 8.39000 3.6649951935 2.6041808128    3.661  2.873  3.6500  1.680    7  0.000  0.374     7.27     5.69     4.18     3.05     2.50  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.413 0.450 -0.667 -1.892 -2.560 -3.096 -3.910 -4.531 -4.636
0.010818 -0.14000 8.39000 3.6653902531 2.6041851044    3.662  2.915  3.6461  1.623    7  0.000  0.374     8.17     6.31     4.61     3.38     2.76  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.517 0.436 -0.716 -1.968 -2.647 -3.192 -4.023 -4.652 -4.762
0.010818 -0.14000 8.39000 3.6658468246 2.6041898727    3.662  2.954  3.6424  1.569    7  0.000  0.374     9.12     6.96     5.06     3.71     3.04  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.615 0.420 -0.764 -2.041 -2.729 -3.282 -4.129 -4.765 -4.881
0.010818 -0.14000 8.39000 3.6664085388 2.6041958332    3.663  2.993  3.6387  1.515    7  0.000  0.374    10.19     7.67     5.55     4.08     3.34  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.713 0.402 -0.813 -2.114 -2.810 -3.372 -4.235 -4.877 -5.000
0.010818 -0.14000 8.39000 3.6670458317 2.6042025089    3.663  3.034  3.6351  1.461    7  0.000  0.374    11.39     8.47     6.10     4.49     3.68  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.814 0.407 -0.859 -2.184 -2.893 -3.465 -4.344 -4.996 -5.123
0.010818 -0.14000 8.39000 3.6677021980 2.6042094231    3.664  3.074  3.6315  1.406    7  0.000  0.374    12.75     9.36     6.71     4.94     4.05  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -2.916 0.421 -0.905 -2.254 -2.976 -3.559 -4.455 -5.117 -5.249
0.010818 -0.14000 8.39000 3.6683382988 2.6042160988    3.665  3.115  3.6278  1.350    7  0.000  0.374    14.28    10.34     7.39     5.45     4.47  4    -1e-30      0.00 6.897e-01 2.993e-01 1.193e-03 1.877e-03 4.248e-03 -1.000 1.101e-02 -3.017 0.437 -0.949 -2.322 -3.059 -3.653 -4.566 -5.238 -5.374
0.010818 -0.14000 8.39000 3.6689364910 2.6042225361    3.665  3.156  3.6242  1.295    7  0.000  0.374    16.00    11.43     8.13     6.00     4.92  4    -1e-30      0.00 6.897e-01 2.992e-01 1.193e-03 1.878e-03 4.248e-03 -1.000 1.101e-02 -3.120 0.453 -0.993 -2.390 -3.140 -3.747 -4.676 -5.360 -5.500
0.010818 -0.14000 8.39000 3.6694881916 2.6042282581    3.666  3.197  3.6205  1.239    7  0.000  0.373    17.92    12.64     8.95     6.62     5.43  4    -1e-30      0.00 6.897e-01 2.992e-01 1.191e-03 1.880e-03 4.248e-03 -1.000 1.101e-02 -3.223 0.471 -1.037 -2.458 -3.223 -3.842 -4.788 -5.482 -5.627
0.010818 -0.14000 8.39000 3.6699876785 2.6042335033    3.666  3.238  3.6169  1.184    7  0.000  0.372    20.09    13.98     9.85     7.30     5.99  4    -1e-30      0.00 6.897e-01 2.992e-01 1.187e-03 1.883e-03 4.247e-03 -1.000 1.101e-02 -3.325 0.489 -1.078 -2.522 -3.302 -3.936 -4.898 -5.603 -5.753
0.010818 -0.14000 8.39000 3.6704373360 2.6042382717    3.667  3.279  3.6132  1.128    7  0.000  0.371    22.50    15.45    10.84     8.04     6.60  4 -1.14e-30      0.00 6.897e-01 2.992e-01 1.184e-03 1.888e-03 4.247e-03 -1.000 1.101e-02 -3.427 0.509 -1.118 -2.585 -3.381 -4.028 -5.008 -5.724 -5.879
0.010818 -0.14000 8.39000 3.6708426476 2.6042425632    3.667  3.319  3.6096  1.073    7  0.000  0.370    25.18    17.07    11.92     8.86     7.27  4 -6.21e-30      0.00 6.898e-01 2.992e-01 1.180e-03 1.891e-03 4.247e-03 -1.000 1.101e-02 -3.529 0.531 -1.156 -2.647 -3.458 -4.120 -5.117 -5.844 -6.004
0.010818 -0.14000 8.39000 3.6712112427 2.6042463779    3.667  3.360  3.6058  1.018    7  0.000  0.369    28.19    18.86    13.11     9.76     8.01  4 -7.93e-27      0.00 6.898e-01 2.992e-01 1.178e-03 1.895e-03 4.247e-03 -1.000 1.103e-02 -3.629 0.555 -1.189 -2.703 -3.530 -4.210 -5.225 -5.963 -6.129
0.010818 -0.14000 8.39000 3.6715521812 2.6042499542    3.668  3.400  3.6017  0.961    7  0.000  0.368    31.66    20.90    14.46    10.78     8.85  4 -3.33e-20      0.00 6.898e-01 2.992e-01 1.175e-03 1.898e-03 4.247e-03 -1.000 1.106e-02 -3.730 0.595 -1.212 -2.753 -3.599 -4.299 -5.334 -6.084 -6.256
0.010818 -0.14000 8.39000 3.6718671322 2.6042532921    3.668  3.440  3.5974  0.904    7  0.000  0.368    35.57    23.16    15.96    11.91     9.78  4  -1.3e-15      0.00 6.898e-01 2.992e-01 1.173e-03 1.901e-03 4.247e-03 -1.000 1.109e-02 -3.829 0.637 -1.231 -2.797 -3.663 -4.386 -5.443 -6.206 -6.384
0.010818 -0.14000 8.39000 3.6721575260 2.6042563915    3.668  3.479  3.5937  0.850    7  0.000  0.367    39.77    25.56    17.53    13.10    10.76  4 -8.22e-13      0.00 6.897e-01 2.992e-01 1.171e-03 1.903e-03 4.246e-03 -1.000 1.108e-02 -3.929 0.663 -1.256 -2.845 -3.729 -4.474 -5.550 -6.323 -6.507
0.010818 -0.14000 8.39000 3.6724252701 2.6042590141    3.668  3.519  3.5897  0.794    7  0.000  0.367    44.55    28.25    19.29    14.44    11.86  4 -9.86e-10      0.00 6.897e-01 2.992e-01 1.170e-03 1.906e-03 4.245e-03 -1.000 1.106e-02 -4.027 0.699 -1.275 -2.887 -3.790 -4.560 -5.657 -6.441 -6.632
0.010818 -0.14000 8.39000 3.6726722717 2.6042616367    3.668  3.558  3.5859  0.740    7  0.000  0.367    49.82    31.19    21.20    15.89    13.06  4 -9.77e-09      0.00 6.897e-01 2.992e-01 1.168e-03 1.909e-03 4.244e-03 -1.000 1.108e-02 -4.125 0.722 -1.292 -2.922 -3.846 -4.646 -5.764 -6.559 -6.755
0.010818 -0.14000 8.39000 3.6729023457 2.6042640209    3.667  3.597  3.5821  0.685    7  0.000  0.366    55.68    34.41    23.28    17.48    14.37  4 -1.15e-08      0.00 6.897e-01 2.992e-01 1.167e-03 1.913e-03 4.241e-03 -1.000 1.111e-02 -4.223 0.744 -1.309 -2.959 -3.902 -4.731 -5.870 -6.675 -6.878
0.010818 -0.14000 8.39000 3.6731159687 2.6042664051    3.667  3.636  3.5783  0.631    7  0.000  0.366    62.22    37.95    25.57    19.22    15.81  3 -1.37e-08      0.00 6.896e-01 2.993e-01 1.166e-03 1.917e-03 4.238e-03 -1.000 1.112e-02 -4.320 0.763 -1.321 -2.987 -3.952 -4.815 -5.976 -6.791 -7.000
0.010818 -0.14000 8.39000 3.6733140945 2.6042685509    3.667  3.675  3.5744  0.577    7  0.000  0.366    69.45    41.82    28.05    21.12    17.37  3 -1.65e-08      0.00 6.895e-01 2.994e-01 1.165e-03 1.921e-03 4.235e-03 -1.000 1.112e-02 -4.416 0.778 -1.328 -3.007 -3.993 -4.896 -6.081 -6.906 -7.121
0.010818 -0.14000 8.39000 3.6734988689 2.6042704582    3.666  3.712  3.5706  0.524    7  0.000  0.366    77.44    46.05    30.75    23.19    19.07  3 -2.01e-08      0.00 6.893e-01 2.996e-01 1.163e-03 1.926e-03 4.231e-03 -1.000 1.111e-02 -4.511 0.794 -1.333 -3.024 -4.033 -4.975 -6.185 -7.020 -7.241
0.010818 -0.14000 8.39000 3.6736719608 2.6042721272    3.666  3.750  3.5667  0.471    7  0.000  0.366    86.26    50.65    33.68    25.43    20.93  3 -2.55e-08      0.00 6.889e-01 3.000e-01 1.162e-03 1.931e-03 4.227e-03 -1.000 1.109e-02 -4.604 0.808 -1.324 -3.022 -4.058 -5.051 -6.288 -7.132 -7.360
0.010818 -0.14000 8.39000 3.6738348007 2.6042740345    3.665  3.786  3.5628  0.419    7  0.000  0.366    96.02    55.68    36.87    27.88    22.94  3 -3.43e-08      0.00 6.884e-01 3.005e-01 1.161e-03 1.937e-03 4.222e-03 -1.000 1.108e-02 -4.696 0.822 -1.309 -3.013 -4.078 -5.125 -6.391 -7.243 -7.477
0.010818 -0.14000 8.39000 3.6739888191 2.6042754650    3.664  3.823  3.5589  0.367    7  0.000  0.366   106.80    61.17    40.33    30.54    25.14  3 -4.84e-08      0.00 6.876e-01 3.014e-01 1.159e-03 1.944e-03 4.216e-03 -1.000 1.107e-02 -4.786 0.835 -1.287 -2.996 -4.092 -5.195 -6.492 -7.353 -7.594
0.010818 -0.14000 8.39000 3.6741347313 2.6042771339    3.663  3.858  3.5550  0.316    7  0.000  0.366   118.62    67.11    44.06    33.41    27.51  3 -6.87e-08      0.00 6.860e-01 3.029e-01 1.157e-03 1.956e-03 4.207e-03 -1.000 1.107e-02 -4.875 0.846 -1.254 -2.959 -4.091 -5.259 -6.593 -7.461 -7.708
0.010818 -0.14000 8.39000 3.6742742062 2.6042785645    3.661  3.893  3.5510  0.265    7  0.000  0.366   131.61    73.56    48.10    36.52    30.08  3 -9.82e-08      0.00 6.838e-01 3.051e-01 1.154e-03 1.972e-03 4.194e-03 -1.000 1.108e-02 -4.962 0.858 -1.218 -2.919 -4.088 -5.321 -6.692 -7.568 -7.822
0.010818 -0.14000 8.39000 3.6744084358 2.6042799950    3.658  3.927  3.5469  0.214    7  0.000  0.366   146.07    80.66    52.52    39.94    32.89  2  -1.4e-07      0.00 6.809e-01 3.081e-01 1.149e-03 1.993e-03 4.176e-03 -1.000 1.108e-02 -5.048 0.870 -1.161 -2.850 -4.066 -5.374 -6.790 -7.674 -7.935
0.010818 -0.14000 8.39000 3.6745388508 2.6042814255    3.654  3.962  3.5427  0.162    7  0.000  0.366   162.38    88.57    57.43    43.73    36.03  2    -2e-07      0.00 6.775e-01 3.114e-01 1.143e-03 2.017e-03 4.156e-03 -1.000 1.107e-02 -5.134 0.884 -1.093 -2.768 -4.035 -5.423 -6.889 -7.781 -8.049
0.010818 -0.14000 8.39000 3.6746795177 2.6042828560    3.648  4.000  3.5378  0.103    7  0.000  0.366   183.13    98.51    63.57    48.48    39.95  2    -3e-07      0.00 6.743e-01 3.146e-01 1.138e-03 2.040e-03 4.137e-03 -1.000 1.108e-02 -5.231 0.902 -1.000 -2.655 -3.988 -5.468 -7.001 -7.901 -8.178
0.010818 -0.14000 8.39000 3.6747953892 2.6042840481    3.641  4.033  3.5335  0.052    7  0.000  0.366   203.24   108.02    69.41    53.01    43.70  2 -4.27e-07      0.00 6.724e-01 3.165e-01 1.135e-03 2.054e-03 4.126e-03 -1.000 1.109e-02 -5.314 0.922 -0.902 -2.534 -3.933 -5.496 -7.097 -8.005 -8.289
0.010818 -0.14000 8.39000 3.6749105453 2.6042852402    3.630  4.067  3.5290 -0.002    7  0.000  0.366   226.32   118.81    76.01    58.15    47.93  2 -6.16e-07      0.00 6.712e-01 3.177e-01 1.133e-03 2.062e-03 4.119e-03 -1.000 1.108e-02 -5.398 0.949 -0.784 -2.392 -3.866 -5.516 -7.195 -8.109 -8.404
0.010818 -0.14000 8.39000 3.6750218868 2.6042864323    3.615  4.099  3.5246 -0.052    7  0.000  0.366   250.58   130.04    82.85    63.47    52.34  2 -8.67e-07      0.01 6.705e-01 3.184e-01 1.132e-03 2.067e-03 4.115e-03 -1.000 1.107e-02 -5.477 0.985 -0.633 -2.211 -3.776 -5.507 -7.286 -8.206 -8.512
0.010818 -0.14000 8.39000 3.6751384735 2.6042876244    3.594  4.122  3.5211 -0.092    7  0.000  0.366   271.07   139.46    88.57    67.93    56.02  2 -1.12e-06      0.01 6.701e-01 3.188e-01 1.132e-03 2.070e-03 4.113e-03 -1.000 1.110e-02 -5.534 1.028 -0.499 -2.055 -3.695 -5.492 -7.352 -8.278 -8.593
0.010818 -0.14000 8.39000 3.6753242016 2.6042895317    3.549  4.118  3.5206 -0.095    7  0.000  0.366   271.69   139.87    88.79    68.14    56.18  2 -1.12e-06      0.01 6.698e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.113e-02 -5.524 1.047 -0.466 -2.018 -3.668 -5.473 -7.344 -8.270 -8.586
0.010818 -0.14000 8.39000 3.6753652096 2.6042900085    3.541  4.074  3.5262 -0.030    7  0.000  0.366   237.74   124.26    79.30    60.75    50.08  2 -7.15e-07      0.01 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.414 0.998 -0.658 -2.245 -3.776 -5.477 -7.219 -8.137 -8.439
0.010818 -0.14000 8.39000 3.6753814220 2.6042902470    3.539  4.016  3.5333  0.056    7  0.000  0.366   199.46   106.34    68.34    52.24    43.04  2 -3.93e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.270 0.961 -0.856 -2.485 -3.886 -5.451 -7.054 -7.962 -8.246
0.010818 -0.14000 8.39000 3.6753902435 2.6042902470    3.539  3.985  3.5372  0.103    7  0.000  0.366   181.45    97.77    63.07    48.15    39.67  2 -2.85e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.192 0.948 -0.940 -2.589 -3.931 -5.422 -6.964 -7.866 -8.143
0.010818 -0.14000 8.39000 3.6753966808 2.6042902470    3.538  3.977  3.5381  0.114    7  0.000  0.366   177.38    95.82    61.87    47.22    38.90  2 -2.64e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.173 0.945 -0.959 -2.614 -3.941 -5.415 -6.942 -7.843 -8.118
0.010818 -0.14000 8.39000 3.6754074097 2.6042904854    3.538  3.988  3.5368  0.098    7  0.000  0.366   183.22    98.62    63.59    48.55    40.00  2 -2.95e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.200 0.949 -0.931 -2.579 -3.926 -5.425 -6.973 -7.875 -8.153
0.010818 -0.14000 8.39000 3.6754143238 2.6042904854    3.537  4.007  3.5344  0.069    7  0.000  0.366   194.27   103.88    66.82    51.06    42.07  2  -3.6e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.248 0.958 -0.880 -2.514 -3.898 -5.443 -7.029 -7.935 -8.217
0.010818 -0.14000 8.39000 3.6754214764 2.6042904854    3.536  4.028  3.5317  0.037    7  0.000  0.366   207.26   110.02    70.59    53.99    44.49  2 -4.48e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.301 0.969 -0.820 -2.441 -3.866 -5.462 -7.089 -8.000 -8.288
0.010818 -0.14000 8.39000 3.6754312515 2.6042907238    3.536  4.057  3.5282 -0.006    7  0.000  0.366   226.22   118.91    76.03    58.22    47.98  2 -6.02e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.372 0.987 -0.722 -2.322 -3.811 -5.476 -7.172 -8.087 -8.383
0.010818 -0.14000 8.39000 3.6754503250 2.6042909622    3.533  4.080  3.5252 -0.041    7  0.000  0.366   243.05   126.74    80.80    61.93    51.05  2 -7.69e-07      0.01 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.430 1.007 -0.624 -2.204 -3.755 -5.474 -7.238 -8.158 -8.461
0.010818 -0.14000 8.39000 3.6754603386 2.6042909622    3.532  4.099  3.5227 -0.070    7  0.000  0.366   257.83   133.56    84.95    65.16    53.72  2 -9.38e-07      0.01 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.477 1.028 -0.537 -2.100 -3.704 -5.470 -7.292 -8.215 -8.525
0.010818 -0.14000 8.39000 3.6754713058 2.6042912006    3.530  4.104  3.5220 -0.078    7  0.000  0.366   262.17   135.56    86.16    66.10    54.50  2 -9.93e-07      0.01 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.490 1.036 -0.510 -2.068 -3.688 -5.468 -7.307 -8.231 -8.543
0.010818 -0.14000 8.39000 3.6754822731 2.6042912006    3.528  4.063  3.5272 -0.017    7  0.000  0.366   231.18   121.23    77.45    59.32    48.89  2  -6.5e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.387 0.996 -0.685 -2.278 -3.787 -5.471 -7.190 -8.106 -8.405
0.010818 -0.14000 8.39000 3.6754825115 2.6042912006    3.528  4.058  3.5277 -0.010    7  0.000  0.366   227.98   119.75    76.54    58.61    48.31  2 -6.19e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.376 0.994 -0.703 -2.299 -3.797 -5.470 -7.176 -8.092 -8.390
0.010818 -0.14000 8.39000 3.6754827499 2.6042912006    3.528  4.063  3.5271 -0.018    7  0.000  0.366   231.55   121.41    77.55    59.40    48.96  2 -6.52e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.388 0.997 -0.682 -2.275 -3.786 -5.470 -7.191 -8.108 -8.407
0.010818 -0.14000 8.39000 3.6754834652 2.6042912006    3.527  4.058  3.5277 -0.010    7  0.000  0.366   227.95   119.73    76.53    58.61    48.31  2 -6.19e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.376 0.994 -0.703 -2.300 -3.797 -5.470 -7.176 -8.092 -8.389
0.010818 -0.14000 8.39000 3.6754839420 2.6042912006    3.527  4.053  3.5283 -0.002    7  0.000  0.366   224.55   118.15    75.56    57.85    47.68  2 -5.88e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.363 0.991 -0.722 -2.323 -3.808 -5.470 -7.162 -8.077 -8.373
0.010818 -0.14000 8.39000 3.6754872799 2.6042912006    3.527  4.062  3.5273 -0.015    7  0.781  0.366   230.47   120.91    77.25    59.17    48.77  2 -6.41e-07      0.00 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.384 0.996 -0.687 -2.281 -3.788 -5.470 -7.186 -8.103 -8.401
0.010818 -0.14000 8.39000 3.6754901409 2.6042912006    3.526  4.071  3.5261 -0.029    7  0.781  0.366   236.93   123.91    79.08    60.59    49.94  2 -7.05e-07      0.01 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.407 1.004 -0.650 -2.236 -3.767 -5.470 -7.212 -8.130 -8.431
0.010818 -0.14000 8.39000 3.6754937172 2.6042914391    3.526  4.088  3.5239 -0.055    7  0.781  0.366   249.95   129.94    82.75    63.45    52.31  2 -8.43e-07      0.01 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.450 1.022 -0.574 -2.145 -3.723 -5.467 -7.262 -8.183 -8.490
0.010818 -0.14000 8.39000 3.6754996777 2.6042914391    3.524  4.113  3.5206 -0.093    7  0.781  0.366   270.00   139.16    88.34    67.81    55.91  2 -1.09e-06      0.01 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.512 1.055 -0.457 -2.008 -3.657 -5.462 -7.332 -8.258 -8.574
0.010818 -0.14000 8.39000 3.6755142212 2.6042914391    3.521  4.150  3.5157 -0.151    7  0.779  0.366   303.46   154.39    97.55    74.99    61.85  2 -1.62e-06      0.02 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.606 1.130 -0.234 -1.741 -3.520 -5.411 -7.435 -8.369 -8.700
0.010818 -0.14000 8.39000 3.6755228043 2.6042916775    3.518  4.159  3.5146 -0.164    7  0.777  0.366   311.75   158.14    99.81    76.76    63.31  2 -1.78e-06      0.03 6.697e-01 3.191e-01 1.131e-03 2.073e-03 4.111e-03 -1.000 1.114e-02 -5.627 1.160 -0.170 -1.669 -3.481 -5.393 -7.456 -8.393 -8.730
0.010818 -0.14000 8.39000 3.6755282879 2.6042916775    3.518  4.159  3.5146 -0.164    8  0.777  0.387   311.78   158.15    99.82    76.77    63.32  2 -1.77e-06      0.03 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.627 1.157 -0.172 -1.670 -3.482 -5.394 -7.457 -8.393 -8.729
0.010818 -0.14000 8.39000 3.6755290031 2.6042916775    3.516  4.253  3.5018 -0.310    8  0.777  0.388   415.19   205.82   128.37    99.11    81.80  2 -4.76e-06      0.12 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.864 1.685 0.649 -0.794 -3.005 -5.131 -7.671 -8.650 -9.053
0.010818 -0.14000 8.39000 3.6755287647 2.6042916775    3.517  4.271  3.4996 -0.336    8  0.777  0.388   430.58   215.81   134.32   103.77    85.65  2 -5.69e-06      0.16 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.907 1.869 0.851 -0.604 -2.898 -5.061 -7.698 -8.689 -9.111
0.010818 -0.14000 8.39000 3.6755299568 2.6042916775    3.516  4.191  3.5099 -0.216    8  0.777  0.388   346.11   173.54   109.07    84.00    69.30  2  -2.5e-06      0.05 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.708 1.266 0.081 -1.376 -3.323 -5.321 -7.542 -8.489 -8.843
0.010818 -0.14000 8.39000 3.6755318642 2.6042916775    3.515  4.052  3.5278 -0.005    8  0.777  0.388   225.46   118.59    75.82    58.07    47.86  2 -5.91e-07      0.00 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.361 1.001 -0.697 -2.293 -3.788 -5.458 -7.161 -8.077 -8.374
0.010818 -0.14000 8.39000 3.6755347252 2.6042916775    3.514  4.043  3.5290  0.009    8  0.777  0.388   219.20   115.66    74.04    56.68    46.71  2 -5.37e-07      0.00 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.338 0.996 -0.733 -2.337 -3.808 -5.457 -7.135 -8.049 -8.343
0.010818 -0.14000 8.39000 3.6755385399 2.6042919159    3.513  4.091  3.5227 -0.064    8  0.778  0.388   254.30   131.98    83.98    64.41    53.10  2 -8.84e-07      0.01 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.457 1.038 -0.525 -2.087 -3.688 -5.453 -7.272 -8.196 -8.505
0.010818 -0.14000 8.39000 3.6755437851 2.6042919159    3.511  4.132  3.5174 -0.127    8  0.778  0.388   288.68   147.72    93.52    71.85    59.25  2 -1.35e-06      0.02 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.559 1.099 -0.311 -1.830 -3.559 -5.420 -7.387 -8.318 -8.642
0.010818 -0.14000 8.39000 3.6755504608 2.6042919159    3.508  4.158  3.5139 -0.167    8  0.778  0.388   313.50   158.96   100.30    77.15    63.63  2 -1.78e-06      0.03 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.625 1.171 -0.133 -1.622 -3.450 -5.374 -7.457 -8.394 -8.732
0.010818 -0.14000 8.39000 3.6755588055 2.6042919159    3.505  4.173  3.5119 -0.190    8  0.778  0.388   328.43   165.69   104.35    80.31    66.25  2 -2.08e-06      0.04 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.661 1.220 -0.024 -1.496 -3.383 -5.343 -7.495 -8.437 -8.782
0.010818 -0.14000 8.39000 3.6755685806 2.6042921543    3.501  4.181  3.5106 -0.205    8  0.778  0.388   338.08   170.02   106.95    82.35    67.93  2 -2.29e-06      0.04 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.684 1.251 0.047 -1.413 -3.338 -5.322 -7.518 -8.463 -8.813
0.010818 -0.14000 8.39000 3.6755802631 2.6042921543    3.497  4.189  3.5094 -0.217    8  0.779  0.388   346.66   173.87   109.26    84.16    69.43  2 -2.49e-06      0.05 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.702 1.277 0.108 -1.342 -3.300 -5.302 -7.537 -8.485 -8.839
0.010818 -0.14000 8.39000 3.6755802631 2.6042921543    3.496  4.380  3.4847 -0.507    8  0.779  0.388   545.25   293.60   180.19   139.88   115.54  2  -1.8e-05      0.60 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -6.179 4.130 2.697 0.878 -1.993 -4.370 -7.707 -8.851 -9.461
0.010818 -0.14000 8.39000 3.6755809784 2.6042921543    3.496  4.301  3.4948 -0.389    8  0.779  0.388   462.49   236.91   146.81   113.61    93.79  2 -8.01e-06      0.26 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.983 2.388 1.340 -0.177 -2.645 -4.873 -7.723 -8.749 -9.217
0.010818 -0.14000 8.39000 3.6755821705 2.6042921543    3.495  4.222  3.5051 -0.268    8  0.779  0.388   384.16   190.51   119.22    91.96    75.88  2 -3.51e-06      0.08 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.785 1.462 0.386 -1.049 -3.141 -5.210 -7.611 -8.573 -8.951
0.010818 -0.14000 8.39000 3.6755840778 2.6042923927    3.494  4.083  3.5231 -0.057    8  0.779  0.388   250.32   130.18    82.88    63.57    52.40  2 -8.32e-07      0.01 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.438 1.044 -0.526 -2.089 -3.682 -5.440 -7.252 -8.175 -8.483
0.010818 -0.14000 8.39000 3.6755871773 2.6042923927    3.493  4.073  3.5244 -0.042    8  0.779  0.388   242.53   126.58    80.68    61.86    50.99  2 -7.48e-07      0.01 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.412 1.034 -0.571 -2.143 -3.708 -5.441 -7.223 -8.143 -8.448
0.010818 -0.14000 8.39000 3.6755917072 2.6042923927    3.491  4.119  3.5183 -0.113    8  0.779  0.388   280.31   143.97    91.24    70.09    57.79  2 -1.22e-06      0.01 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.529 1.095 -0.342 -1.869 -3.573 -5.418 -7.355 -8.284 -8.606
0.010818 -0.14000 8.39000 3.6755974293 2.6042923927    3.488  4.159  3.5132 -0.173    8  0.779  0.388   316.60   160.44   101.18    77.85    64.21  2 -1.83e-06      0.03 6.697e-01 3.192e-01 1.199e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.627 1.190 -0.090 -1.571 -3.418 -5.354 -7.460 -8.399 -8.738
0.010818 -0.14000 8.39000 3.6756048203 2.6042923927    3.485  4.183  3.5099 -0.211    8  0.779  0.388   341.77   171.75   107.98    83.17    68.60  2 -2.37e-06      0.04 6.697e-01 3.192e-01 1.200e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.688 1.269 0.087 -1.367 -3.310 -5.305 -7.523 -8.469 -8.822
0.010818 -0.14000 8.39000 3.6756138802 2.6042926311    3.481  4.196  3.5082 -0.231    8  0.779  0.388   355.65   177.95   111.70    86.08    71.01  2 -2.71e-06      0.05 6.697e-01 3.192e-01 1.200e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.719 1.319 0.181 -1.263 -3.254 -5.275 -7.554 -8.504 -8.864
0.010818 -0.14000 8.39000 3.6756248474 2.6042926311    3.476  4.202  3.5073 -0.242    8  0.780  0.388   363.27   181.37   113.74    87.69    72.34  2 -2.91e-06      0.06 6.697e-01 3.192e-01 1.200e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.735 1.362 0.243 -1.197 -3.218 -5.253 -7.568 -8.521 -8.886
0.010818 -0.14000 8.39000 3.6756377220 2.6042928696    3.471  4.207  3.5066 -0.250    8  0.780  0.388   369.12   184.00   115.31    88.92    73.36  2 -3.07e-06      0.07 6.697e-01 3.193e-01 1.200e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.747 1.395 0.291 -1.147 -3.190 -5.235 -7.578 -8.534 -8.903
0.010818 -0.14000 8.39000 3.6756377220 2.6042928696    3.470  4.398  3.4817 -0.540    8  0.780  0.388   569.81   311.16   190.44   148.00   122.26  2 -2.23e-05      0.76 6.697e-01 3.193e-01 1.200e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -6.224 4.986 3.297 1.319 -1.704 -4.137 -7.643 -8.841 -9.514
0.010818 -0.14000 8.39000 3.6756384373 2.6042928696    3.470  4.320  3.4918 -0.422    8  0.780  0.388   483.76   251.30   155.29   120.31    99.33  2 -9.95e-06      0.32 6.697e-01 3.193e-01 1.200e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -6.030 2.753 1.669 0.107 -2.472 -4.742 -7.730 -8.781 -9.280
0.010818 -0.14000 8.39000 3.6756396294 2.6042928696    3.469  4.241  3.5021 -0.302    8  0.780  0.388   409.46   202.15   126.15    97.42    80.39  2 -4.37e-06      0.11 6.697e-01 3.193e-01 1.201e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.831 1.624 0.606 -0.823 -3.012 -5.129 -7.649 -8.622 -9.018
0.010818 -0.14000 8.39000 3.6756420135 2.6042928696    3.468  4.102  3.5201 -0.092    8  0.780  0.388   267.62   138.22    87.74    67.38    55.55  2 -1.04e-06      0.01 6.697e-01 3.193e-01 1.201e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.485 1.080 -0.412 -1.956 -3.613 -5.427 -7.308 -8.235 -8.551
0.010818 -0.14000 8.39000 3.6756453514 2.6042928696    3.466  4.091  3.5215 -0.075    8  0.780  0.388   258.71   134.12    85.25    65.44    53.95  2 -9.28e-07      0.01 6.697e-01 3.193e-01 1.201e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.458 1.065 -0.463 -2.015 -3.642 -5.429 -7.276 -8.201 -8.513
0.010818 -0.14000 8.39000 3.6756501198 2.6042928696    3.464  4.137  3.5155 -0.146    8  0.780  0.388   298.54   152.36    96.29    74.05    61.06  2  -1.5e-06      0.02 6.697e-01 3.193e-01 1.201e-03 2.074e-03 4.123e-03 -1.000 1.104e-02 -5.573 1.139 -0.206 -1.705 -3.484 -5.378 -7.405 -8.338 -8.668
0.010818 -0.14000 8.39000 3.6756565571 2.6042931080    3.460  4.175  3.5104 -0.205    8  0.781  0.389   336.41   169.46   106.58    82.10    67.72  2 -2.24e-06      0.04 6.697e-01 3.193e-01 1.202e-03 2.074e-03 4.123e-03 -1.000 1.105e-02 -5.669 1.263 0.068 -1.388 -3.317 -5.303 -7.504 -8.449 -8.799
0.010818 -0.14000 8.39000 3.6756646633 2.6042931080    3.456  4.199  3.5072 -0.241    8  0.781  0.389   362.28   181.04   113.53    87.54    72.21  2 -2.87e-06      0.06 6.697e-01 3.193e-01 1.202e-03 2.074e-03 4.123e-03 -1.000 1.105e-02 -5.727 1.364 0.250 -1.188 -3.209 -5.244 -7.561 -8.514 -8.879
0.010818 -0.14000 8.39000 3.6756746769 2.6042933464    3.451  4.211  3.5056 -0.260    8  0.781  0.389   376.12   187.21   117.22    90.43    74.61  2 -3.26e-06      0.07 6.697e-01 3.193e-01 1.203e-03 2.074e-03 4.123e-03 -1.000 1.105e-02 -5.756 1.439 0.359 -1.074 -3.146 -5.207 -7.586 -8.545 -8.919
0.010818 -0.14000 8.39000 3.6756865978 2.6042933464    3.445  4.216  3.5047 -0.270    8  0.781  0.389   383.26   190.41   119.12    91.93    75.85  2 -3.47e-06      0.08 6.696e-01 3.193e-01 1.204e-03 2.073e-03 4.123e-03 -1.000 1.105e-02 -5.770 1.477 0.417 -1.013 -3.112 -5.186 -7.598 -8.560 -8.939
0.010818 -0.14000 8.39000 3.6757006645 2.6042935848    3.438  4.219  3.5041 -0.277    8  0.782  0.389   388.40   192.72   120.50    93.02    76.74  2 -3.62e-06      0.08 6.696e-01 3.193e-01 1.204e-03 2.073e-03 4.123e-03 -1.000 1.105e-02 -5.779 1.506 0.459 -0.968 -3.086 -5.169 -7.606 -8.570 -8.952
0.010818 -0.14000 8.39000 3.6757006645 2.6042935848    3.437  4.411  3.4790 -0.569    8  0.782  0.389   590.90   326.60   199.41   155.14   128.16  2 -2.65e-05      0.90 6.696e-01 3.193e-01 1.204e-03 2.073e-03 4.123e-03 -1.000 1.105e-02 -6.257 5.698 3.796 1.686 -1.461 -3.942 -7.587 -8.829 -9.553
0.010818 -0.14000 8.39000 3.6757013798 2.6042935848    3.437  4.334  3.4891 -0.451    8  0.782  0.389   502.17   264.01   162.75   126.22   104.21  2 -1.19e-05      0.39 6.696e-01 3.193e-01 1.205e-03 2.073e-03 4.123e-03 -1.000 1.105e-02 -6.064 3.089 1.962 0.350 -2.319 -4.622 -7.727 -8.802 -9.329
0.010818 -0.14000 8.39000 3.6757028103 2.6042935848    3.436  4.255  3.4994 -0.331    8  0.782  0.390   425.32   212.46   132.26   102.24    84.37  2 -5.23e-06      0.14 6.696e-01 3.193e-01 1.205e-03 2.073e-03 4.123e-03 -1.000 1.105e-02 -5.866 1.828 0.841 -0.596 -2.878 -5.037 -7.668 -8.655 -9.071
0.010818 -0.14000 8.39000 3.6757051945 2.6042935848    3.434  4.117  3.5175 -0.121    8  0.782  0.390   283.02   145.37    92.05    70.77    58.34  2 -1.25e-06      0.02 6.696e-01 3.193e-01 1.205e-03 2.073e-03 4.123e-03 -1.000 1.105e-02 -5.522 1.121 -0.287 -1.805 -3.529 -5.388 -7.350 -8.281 -8.604
0.010818 -0.14000 8.39000 3.6757090092 2.6042935848    3.432  4.105  3.5190 -0.103    8  0.782  0.390   273.04   140.80    89.29    68.61    56.56  2 -1.11e-06      0.01 6.696e-01 3.193e-01 1.205e-03 2.073e-03 4.123e-03 -1.000 1.105e-02 -5.492 1.104 -0.352 -1.884 -3.569 -5.402 -7.317 -8.246 -8.565
0.010818 -0.14000 8.39000 3.6757144928 2.6042935848    3.429  4.150  3.5129 -0.174    8  0.782  0.390   314.79   159.85   100.78    77.59    63.99  2 -1.79e-06      0.03 6.696e-01 3.193e-01 1.206e-03 2.073e-03 4.124e-03 -1.000 1.105e-02 -5.606 1.208 -0.060 -1.536 -3.388 -5.328 -7.441 -8.380 -8.719
0.010818 -0.14000 8.39000 3.6757214069 2.6042938232    3.425  4.188  3.5078 -0.232    8  0.782  0.390   354.16   177.58   111.43    85.93    70.88  2 -2.65e-06      0.05 6.696e-01 3.194e-01 1.207e-03 2.073e-03 4.124e-03 -1.000 1.105e-02 -5.700 1.333 0.212 -1.225 -3.224 -5.248 -7.538 -8.488 -8.848
0.010818 -0.14000 8.39000 3.6757302284 2.6042938232    3.420  4.211  3.5047 -0.268    8  0.783  0.390   380.88   189.50   118.56    91.52    75.50  2 -3.38e-06      0.08 6.696e-01 3.194e-01 1.208e-03 2.073e-03 4.124e-03 -1.000 1.105e-02 -5.757 1.476 0.421 -1.006 -3.103 -5.176 -7.588 -8.549 -8.926
0.010818 -0.14000 8.39000 3.6757411957 2.6042938232    3.413  4.222  3.5031 -0.287    8  0.783  0.391   395.02   195.80   122.32    94.47    77.94  2 -3.82e-06      0.09 6.696e-01 3.194e-01 1.209e-03 2.073e-03 4.124e-03 -1.000 1.105e-02 -5.785 1.548 0.530 -0.891 -3.039 -5.137 -7.612 -8.579 -8.964
0.010818 -0.14000 8.39000 3.6757543087 2.6042940617    3.405  4.227  3.5022 -0.296    8  0.783  0.391   402.20   199.02   124.23    95.98    79.19  2 -4.05e-06      0.10 6.695e-01 3.194e-01 1.210e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -5.797 1.585 0.587 -0.829 -3.004 -5.115 -7.623 -8.592 -8.982
0.010818 -0.14000 8.39000 3.6757698059 2.6042943001    3.396  4.230  3.5015 -0.303    8  0.784  0.392   407.27   201.32   125.60    97.06    80.08  2 -4.21e-06      0.10 6.695e-01 3.194e-01 1.212e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -5.805 1.624 0.639 -0.777 -2.973 -5.094 -7.628 -8.600 -8.994
0.010818 -0.14000 8.39000 3.6757700443 2.6042943001    3.396  4.421  3.4762 -0.596    8  0.784  0.392   611.52   342.06   208.36   162.29   134.07  1 -3.09e-05      1.11 6.695e-01 3.194e-01 1.212e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -6.284 6.791 4.520 2.219 -1.102 -3.649 -7.471 -8.779 -9.572
0.010818 -0.14000 8.39000 3.6757705212 2.6042943001    3.395  4.345  3.4863 -0.479    8  0.784  0.392   520.28   276.76   170.20   132.15   109.11  2 -1.39e-05      0.45 6.695e-01 3.194e-01 1.212e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -6.092 3.419 2.233 0.554 -2.184 -4.512 -7.720 -8.817 -9.371
0.010818 -0.14000 8.39000 3.6757721901 2.6042943001    3.394  4.266  3.4967 -0.359    8  0.784  0.392   440.97   222.81   138.37   107.09    88.37  2 -6.17e-06      0.18 6.695e-01 3.194e-01 1.212e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -5.896 2.016 1.056 -0.394 -2.756 -4.945 -7.684 -8.684 -9.117
0.010818 -0.14000 8.39000 3.6757748127 2.6042943001    3.392  4.129  3.5148 -0.149    8  0.784  0.392   298.44   152.55    96.36    74.17    61.15  2 -1.48e-06      0.02 6.695e-01 3.194e-01 1.213e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -5.552 1.168 -0.151 -1.639 -3.435 -5.339 -7.388 -8.321 -8.652
0.010818 -0.14000 8.39000 3.6757788658 2.6042943001    3.389  4.116  3.5164 -0.131    8  0.784  0.392   287.32   147.48    93.30    71.78    59.17  2 -1.31e-06      0.02 6.695e-01 3.194e-01 1.214e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -5.521 1.148 -0.222 -1.727 -3.479 -5.356 -7.353 -8.284 -8.610
0.010818 -0.14000 8.39000 3.6757845879 2.6042943001    3.385  4.162  3.5103 -0.201    8  0.784  0.393   331.00   167.36   105.27    81.14    66.91  2  -2.1e-06      0.04 6.695e-01 3.195e-01 1.215e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -5.634 1.279 0.095 -1.356 -3.284 -5.270 -7.472 -8.416 -8.765
0.010818 -0.14000 8.39000 3.6757919788 2.6042945385    3.380  4.199  3.5052 -0.259    8  0.784  0.393   371.90   185.73   116.28    89.77    74.04  2  -3.1e-06      0.07 6.695e-01 3.195e-01 1.216e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -5.727 1.445 0.388 -1.035 -3.111 -5.173 -7.561 -8.519 -8.891
0.010818 -0.14000 8.39000 3.6758015156 2.6042945385    3.374  4.221  3.5021 -0.295    8  0.785  0.394   399.50   198.04   123.62    95.53    78.81  2 -3.93e-06      0.09 6.694e-01 3.195e-01 1.218e-03 2.073e-03 4.124e-03 -1.000 1.106e-02 -5.782 1.585 0.597 -0.815 -2.989 -5.100 -7.610 -8.579 -8.968
0.010818 -0.14000 8.39000 3.6758134365 2.6042947769    3.366  4.232  3.5004 -0.313    8  0.785  0.394   413.08   204.52   127.48    98.57    81.32  2 -4.43e-06      0.11 6.694e-01 3.195e-01 1.220e-03 2.073e-03 4.124e-03 -1.000 1.107e-02 -5.809 1.693 0.730 -0.683 -2.914 -5.052 -7.629 -8.605 -9.005
0.010818 -0.14000 8.39000 3.6758275032 2.6042947769    3.356  4.236  3.4996 -0.322    8  0.785  0.395   418.17   207.84   129.44   100.12    82.60  2 -4.69e-06      0.12 6.694e-01 3.196e-01 1.222e-03 2.073e-03 4.124e-03 -1.000 1.107e-02 -5.820 1.759 0.804 -0.612 -2.872 -5.022 -7.635 -8.616 -9.023
0.010818 -0.14000 8.39000 3.6758441925 2.6042950153    3.345  4.239  3.4989 -0.329    8  0.786  0.396   421.78   210.21   130.84   101.23    83.52  2 -4.88e-06      0.13 6.693e-01 3.196e-01 1.225e-03 2.073e-03 4.125e-03 -1.000 1.107e-02 -5.827 1.805 0.857 -0.563 -2.842 -5.000 -7.639 -8.622 -9.033
0.010818 -0.14000 8.39000 3.6758444309 2.6042950153    3.344  4.431  3.4732 -0.624    8  0.786  0.396   632.55   358.25   217.70   169.77   140.25  1  -3.6e-05      1.33 6.693e-01 3.196e-01 1.225e-03 2.073e-03 4.125e-03 -1.000 1.107e-02 -6.307 7.960 5.290 2.786 -0.717 -3.335 -7.341 -8.718 -9.584
0.010818 -0.14000 8.39000 3.6758449078 2.6042950153    3.344  4.355  3.4834 -0.507    8  0.786  0.396   538.82   290.12   177.98   138.36   114.24  2 -1.63e-05      0.55 6.693e-01 3.196e-01 1.226e-03 2.073e-03 4.125e-03 -1.000 1.107e-02 -6.117 3.941 2.628 0.850 -1.985 -4.350 -7.685 -8.814 -9.407
0.010818 -0.14000 8.39000 3.6758465767 2.6042950153    3.342  4.276  3.4938 -0.387    8  0.786  0.396   457.04   233.63   144.73   112.16    92.55  2 -7.24e-06      0.22 6.693e-01 3.196e-01 1.226e-03 2.073e-03 4.125e-03 -1.000 1.107e-02 -5.921 2.272 1.320 -0.154 -2.607 -4.830 -7.689 -8.704 -9.160
0.010818 -0.14000 8.39000 3.6758494377 2.6042950153    3.340  4.140  3.5120 -0.178    8  0.786  0.397   314.47   160.05   100.85    77.72    64.08  2 -1.75e-06      0.03 6.693e-01 3.196e-01 1.227e-03 2.073e-03 4.125e-03 -1.000 1.108e-02 -5.580 1.245 0.013 -1.450 -3.324 -5.277 -7.418 -8.358 -8.698
0.010818 -0.14000 8.39000 3.6758537292 2.6042950153    3.337  4.127  3.5137 -0.158    8  0.786  0.397   302.08   154.41    97.45    75.06    61.88  2 -1.53e-06      0.02 6.693e-01 3.196e-01 1.228e-03 2.073e-03 4.125e-03 -1.000 1.108e-02 -5.546 1.204 -0.078 -1.555 -3.379 -5.301 -7.384 -8.319 -8.653
0.010818 -0.14000 8.39000 3.6758594513 2.6042952538    3.332  4.171  3.5076 -0.228    8  0.786  0.398   347.74   175.15   109.91    84.82    69.95  2 -2.45e-06      0.05 6.693e-01 3.196e-01 1.230e-03 2.072e-03 4.125e-03 -1.000 1.108e-02 -5.658 1.348 0.246 -1.182 -3.180 -5.205 -7.500 -8.449 -8.807
0.010818 -0.14000 8.39000 3.6758673191 2.6042952538    3.326  4.208  3.5025 -0.286    8  0.786  0.398   390.15   194.19   121.29    93.75    77.33  2 -3.61e-06      0.08 6.693e-01 3.197e-01 1.232e-03 2.072e-03 4.125e-03 -1.000 1.108e-02 -5.749 1.559 0.570 -0.838 -2.992 -5.094 -7.581 -8.547 -8.931
0.010818 -0.14000 8.39000 3.6758773327 2.6042952538    3.318  4.230  3.4994 -0.321    8  0.787  0.399   416.66   206.87   128.83    99.69    82.24  2 -4.56e-06      0.12 6.692e-01 3.197e-01 1.235e-03 2.072e-03 4.125e-03 -1.000 1.108e-02 -5.804 1.748 0.808 -0.601 -2.859 -5.008 -7.623 -8.602 -9.007
0.010818 -0.14000 8.39000 3.6758894920 2.6042954922    3.308  4.240  3.4978 -0.339    8  0.787  0.400   426.81   213.55   132.79   102.81    84.82  2 -5.12e-06      0.14 6.692e-01 3.197e-01 1.238e-03 2.072e-03 4.125e-03 -1.000 1.109e-02 -5.829 1.873 0.942 -0.480 -2.788 -4.957 -7.638 -8.626 -9.043
0.010818 -0.14000 8.39000 3.6759042740 2.6042957306    3.297  4.244  3.4969 -0.348    8  0.788  0.401   431.97   216.97   134.81   104.41    86.14  2 -5.42e-06      0.15 6.692e-01 3.198e-01 1.241e-03 2.072e-03 4.125e-03 -1.000 1.109e-02 -5.840 1.937 1.012 -0.415 -2.749 -4.928 -7.644 -8.636 -9.059
0.010818 -0.14000 8.39000 3.6759216785 2.6042957306    3.283  4.246  3.4962 -0.355    8  0.788  0.402   435.62   219.41   136.25   105.55    87.08  2 -5.63e-06      0.16 6.691e-01 3.198e-01 1.245e-03 2.072e-03 4.125e-03 -1.000 1.110e-02 -5.846 1.982 1.065 -0.365 -2.719 -4.905 -7.647 -8.641 -9.068
0.010818 -0.14000 8.39000 3.6759219170 2.6042957306    3.283  4.439  3.4702 -0.652    8  0.788  0.404   653.74   375.09   227.37   177.55   146.67  1 -4.17e-05      1.55 6.691e-01 3.198e-01 1.251e-03 2.072e-03 4.125e-03 -1.000 1.110e-02 -6.326 9.126 6.058 3.350 -0.332 -3.021 -7.208 -8.655 -9.593
0.010818 -0.14000 8.39000 3.6759226322 2.6042957306    3.282  4.363  3.4804 -0.536    8  0.788  0.404   557.62   304.02   186.04   144.83   119.58  2  -1.9e-05      0.67 6.691e-01 3.198e-01 1.251e-03 2.072e-03 4.125e-03 -1.000 1.110e-02 -6.138 4.615 3.119 1.219 -1.736 -4.145 -7.625 -8.796 -9.437
0.010818 -0.14000 8.39000 3.6759243011 2.6042957306    3.281  4.285  3.4908 -0.416    8  0.788  0.405   473.44   244.92   151.33   117.44    96.91  2 -8.49e-06      0.28 6.691e-01 3.198e-01 1.252e-03 2.072e-03 4.125e-03 -1.000 1.110e-02 -5.943 2.617 1.642 0.130 -2.426 -4.688 -7.677 -8.715 -9.199
0.010818 -0.14000 8.39000 3.6759271622 2.6042959690    3.278  4.150  3.5092 -0.207    8  0.788  0.405   331.11   167.88   105.51    81.42    67.13  2 -2.07e-06      0.04 6.690e-01 3.198e-01 1.253e-03 2.072e-03 4.125e-03 -1.000 1.110e-02 -5.604 1.323 0.180 -1.256 -3.208 -5.209 -7.446 -8.391 -8.741
0.010818 -0.14000 8.39000 3.6759314537 2.6042959690    3.274  4.135  3.5110 -0.186    8  0.788  0.406   317.39   161.64   101.76    78.49    64.70  2  -1.8e-06      0.03 6.690e-01 3.199e-01 1.255e-03 2.072e-03 4.125e-03 -1.000 1.111e-02 -5.569 1.282 0.086 -1.365 -3.265 -5.236 -7.409 -8.350 -8.694
0.010818 -0.14000 8.39000 3.6759376526 2.6042959690    3.268  4.180  3.5048 -0.256    8  0.788  0.407   365.09   183.30   114.74    88.67    73.12  2 -2.87e-06      0.06 6.690e-01 3.199e-01 1.258e-03 2.072e-03 4.125e-03 -1.000 1.111e-02 -5.680 1.453 0.424 -0.985 -3.061 -5.126 -7.521 -8.477 -8.846
0.010818 -0.14000 8.39000 3.6759459972 2.6042959690    3.261  4.216  3.4998 -0.313    8  0.789  0.408   409.08   203.05   126.51    97.92    80.77  2 -4.19e-06      0.10 6.690e-01 3.199e-01 1.262e-03 2.072e-03 4.125e-03 -1.000 1.111e-02 -5.769 1.687 0.765 -0.630 -2.865 -5.006 -7.598 -8.572 -8.969
0.010818 -0.14000 8.39000 3.6759562492 2.6042962074    3.251  4.237  3.4966 -0.348    8  0.789  0.409   430.71   216.18   134.30   104.06    85.84  2 -5.28e-06      0.15 6.689e-01 3.199e-01 1.265e-03 2.071e-03 4.125e-03 -1.000 1.112e-02 -5.822 1.932 1.023 -0.397 -2.731 -4.910 -7.630 -8.621 -9.042
0.010818 -0.14000 8.39000 3.6759691238 2.6042962074    3.240  4.247  3.4950 -0.366    8  0.789  0.410   441.08   223.11   138.40   107.30    88.52  2 -5.93e-06      0.17 6.689e-01 3.200e-01 1.269e-03 2.071e-03 4.125e-03 -1.000 1.112e-02 -5.847 2.054 1.156 -0.275 -2.660 -4.858 -7.645 -8.644 -9.077
0.010818 -0.14000 8.39000 3.6759846210 2.6042964458    3.226  4.251  3.4941 -0.376    8  0.790  0.411   446.41   226.71   140.52   108.99    89.91  2 -6.27e-06      0.18 6.689e-01 3.200e-01 1.272e-03 2.071e-03 4.125e-03 -1.000 1.113e-02 -5.856 2.117 1.228 -0.209 -2.620 -4.828 -7.650 -8.653 -9.092
0.010818 -0.14000 8.39000 3.6760027409 2.6042966843    3.209  4.253  3.4934 -0.383    8  0.790  0.412   450.25   229.33   142.05   110.22    90.92  2 -6.52e-06      0.19 6.688e-01 3.200e-01 1.275e-03 2.071e-03 4.125e-03 -1.000 1.113e-02 -5.862 2.164 1.283 -0.157 -2.587 -4.803 -7.652 -8.658 -9.102
0.010818 -0.14000 8.39000 3.6760029793 2.6042966843    3.209  4.445  3.4670 -0.681    8  0.790  0.420   675.74   393.25   237.74   185.94   153.59  1 -4.85e-05      1.81 6.687e-01 3.202e-01 1.298e-03 2.071e-03 4.125e-03 -1.000 1.115e-02 -6.343 10.465 6.924 3.983 0.103 -2.666 -7.048 -8.574 -9.591
0.010818 -0.14000 8.39000 3.6760036945 2.6042966843    3.208  4.370  3.4772 -0.565    8  0.790  0.420   577.31   319.05   194.71   151.81   125.34  1 -2.23e-05      0.80 6.687e-01 3.202e-01 1.299e-03 2.071e-03 4.125e-03 -1.000 1.115e-02 -6.156 5.314 3.619 1.589 -1.485 -3.942 -7.560 -8.773 -9.463
0.010818 -0.14000 8.39000 3.6760053635 2.6042966843    3.206  4.293  3.4877 -0.446    8  0.790  0.420   490.73   257.12   158.45   123.15   101.62  2 -9.97e-06      0.34 6.687e-01 3.202e-01 1.300e-03 2.071e-03 4.125e-03 -1.000 1.116e-02 -5.963 2.952 1.936 0.367 -2.267 -4.558 -7.663 -8.724 -9.234
0.010818 -0.14000 8.39000 3.6760082245 2.6042966843    3.203  4.158  3.5062 -0.238    8  0.790  0.421   349.00   176.36   110.54    85.44    70.44  2 -2.45e-06      0.05 6.687e-01 3.202e-01 1.301e-03 2.071e-03 4.125e-03 -1.000 1.116e-02 -5.625 1.404 0.352 -1.058 -3.089 -5.131 -7.471 -8.421 -8.781
0.010818 -0.14000 8.39000 3.6760125160 2.6042966843    3.198  4.143  3.5081 -0.216    8  0.790  0.421   333.82   169.47   106.40    82.20    67.76  2 -2.11e-06      0.04 6.686e-01 3.202e-01 1.304e-03 2.071e-03 4.125e-03 -1.000 1.116e-02 -5.588 1.363 0.257 -1.167 -3.145 -5.160 -7.433 -8.379 -8.732
0.010818 -0.14000 8.39000 3.6760187149 2.6042969227    3.191  4.187  3.5019 -0.286    8  0.791  0.422   383.69   192.13   119.94    92.84    76.55  2 -3.36e-06      0.08 6.686e-01 3.202e-01 1.307e-03 2.070e-03 4.125e-03 -1.000 1.116e-02 -5.698 1.579 0.628 -0.764 -2.926 -5.033 -7.537 -8.501 -8.883
0.010818 -0.14000 8.39000 3.6760268211 2.6042969227    3.183  4.222  3.4968 -0.342    8  0.791  0.423   425.35   212.65   132.14   102.45    84.49  2 -4.89e-06      0.13 6.686e-01 3.202e-01 1.310e-03 2.070e-03 4.125e-03 -1.000 1.117e-02 -5.786 1.882 0.995 -0.411 -2.727 -4.899 -7.603 -8.589 -9.003
0.010818 -0.14000 8.39000 3.6760373116 2.6042969227    3.171  4.243  3.4937 -0.377    8  0.791  0.425   445.65   226.28   140.21   108.81    89.75  2 -6.14e-06      0.18 6.686e-01 3.203e-01 1.314e-03 2.070e-03 4.125e-03 -1.000 1.117e-02 -5.837 2.120 1.250 -0.180 -2.593 -4.803 -7.635 -8.637 -9.075
0.010818 -0.14000 8.39000 3.6760499477 2.6042971611    3.158  4.252  3.4920 -0.395    8  0.791  0.426   456.26   233.51   144.47   112.19    92.54  2 -6.88e-06      0.20 6.685e-01 3.203e-01 1.317e-03 2.070e-03 4.125e-03 -1.000 1.117e-02 -5.861 2.255 1.392 -0.051 -2.517 -4.746 -7.647 -8.659 -9.109
0.010818 -0.14000 8.39000 3.6760654449 2.6042973995    3.141  4.256  3.4910 -0.405    8  0.792  0.426   461.82   237.36   146.73   113.99    94.03  2 -7.29e-06      0.22 6.685e-01 3.203e-01 1.318e-03 2.070e-03 4.125e-03 -1.000 1.118e-02 -5.870 2.383 1.506 0.047 -2.454 -4.698 -7.643 -8.663 -9.124
0.010818 -0.14000 8.39000 3.6760835648 2.6042973995    3.122  4.258  3.4903 -0.412    8  0.792  0.426   465.92   240.22   148.40   115.34    95.14  2 -7.58e-06      0.24 6.685e-01 3.203e-01 1.318e-03 2.070e-03 4.125e-03 -1.000 1.118e-02 -5.875 2.475 1.592 0.123 -2.405 -4.658 -7.638 -8.664 -9.133
0.010818 -0.14000 8.39000 3.6760838032 2.6042976379    3.122  4.451  3.4636 -0.712    8  0.792  0.443   687.09    -1.00    -1.00    -1.00    -1.00  1 -5.67e-05      2.22 6.682e-01 3.206e-01 1.370e-03 2.069e-03 4.124e-03 -1.000 1.123e-02 -6.357 12.577 8.251 4.945 0.777 -2.108 -6.772 -8.419 -9.552
0.010818 -0.14000 8.39000 3.6760845184 2.6042976379    3.121  4.377  3.4738 -0.597    8  0.792  0.443   598.09   335.52   204.17   159.47   131.65  1 -2.62e-05      0.94 6.682e-01 3.206e-01 1.370e-03 2.069e-03 4.124e-03 -1.000 1.123e-02 -6.172 6.076 4.159 1.987 -1.214 -3.722 -7.485 -8.743 -9.485
0.010818 -0.14000 8.39000 3.6760861874 2.6042976379    3.118  4.300  3.4844 -0.478    8  0.792  0.443   509.15   270.52   166.22   129.41   106.78  2 -1.18e-05      0.41 6.682e-01 3.206e-01 1.371e-03 2.069e-03 4.124e-03 -1.000 1.123e-02 -5.979 3.314 2.245 0.605 -2.104 -4.422 -7.645 -8.728 -9.267
0.010818 -0.14000 8.39000 3.6760890484 2.6042976379    3.115  4.165  3.5029 -0.270    8  0.792  0.444   368.50   185.70   116.05    89.86    74.07  2 -2.91e-06      0.06 6.682e-01 3.206e-01 1.372e-03 2.069e-03 4.124e-03 -1.000 1.123e-02 -5.643 1.528 0.567 -0.821 -2.943 -5.031 -7.490 -8.448 -8.821
0.010818 -0.14000 8.39000 3.6760935783 2.6042976379    3.109  4.150  3.5049 -0.248    8  0.792  0.444   351.85   178.14   111.53    86.31    71.14  2 -2.49e-06      0.05 6.682e-01 3.206e-01 1.374e-03 2.069e-03 4.124e-03 -1.000 1.123e-02 -5.604 1.450 0.443 -0.953 -3.014 -5.072 -7.454 -8.406 -8.768
0.010818 -0.14000 8.39000 3.6760997772 2.6042976379    3.101  4.193  3.4986 -0.317    8  0.793  0.445   404.19   201.97   125.72    97.49    80.38  2 -3.96e-06      0.09 6.682e-01 3.206e-01 1.376e-03 2.069e-03 4.124e-03 -1.000 1.124e-02 -5.713 1.713 0.840 -0.538 -2.785 -4.931 -7.551 -8.524 -8.919
0.010818 -0.14000 8.39000 3.6761081219 2.6042978764    3.090  4.228  3.4935 -0.374    8  0.793  0.446   441.36   223.47   138.47   107.54    88.68  2 -5.75e-06      0.16 6.682e-01 3.206e-01 1.378e-03 2.069e-03 4.124e-03 -1.000 1.124e-02 -5.800 2.088 1.244 -0.170 -2.573 -4.779 -7.607 -8.605 -9.038
0.010818 -0.14000 8.39000 3.6761186123 2.6042978764    3.076  4.248  3.4903 -0.409    8  0.793  0.446   462.23   237.79   146.91   114.23    94.21  2 -7.22e-06      0.22 6.681e-01 3.206e-01 1.380e-03 2.069e-03 4.124e-03 -1.000 1.124e-02 -5.851 2.382 1.537 0.089 -2.419 -4.665 -7.629 -8.648 -9.108
0.010818 -0.14000 8.39000 3.6761314869 2.6042981148    3.060  4.257  3.4886 -0.427    8  0.793  0.447   473.35   245.55   151.47   117.85    97.20  2  -8.1e-06      0.28 6.681e-01 3.206e-01 1.382e-03 2.069e-03 4.124e-03 -1.000 1.124e-02 -5.874 2.682 1.769 0.267 -2.305 -4.574 -7.617 -8.656 -9.140
0.010818 -0.14000 8.39000 3.6761469841 2.6042981148    3.040  4.261  3.4875 -0.438    8  0.794  0.446   479.43   249.88   154.00   119.87    98.87  2 -8.59e-06      0.30 6.681e-01 3.206e-01 1.381e-03 2.069e-03 4.124e-03 -1.000 1.124e-02 -5.882 2.804 1.871 0.344 -2.253 -4.531 -7.613 -8.660 -9.154
0.010818 -0.14000 8.39000 3.6761653423 2.6042983532    3.017  4.263  3.4866 -0.446    8  0.794  0.445   484.14   253.28   155.97   121.47   100.18  2 -8.98e-06      0.32 6.681e-01 3.206e-01 1.377e-03 2.069e-03 4.124e-03 -1.000 1.124e-02 -5.886 2.903 1.955 0.409 -2.208 -4.494 -7.608 -8.661 -9.163
0.010818 -0.14000 8.39000 3.6761655807 2.6042983532    3.016  4.456  3.4596 -0.748    8  0.794  0.472   675.37    -1.00    -1.00    -1.00    -1.00  1 -6.74e-05      2.68 6.677e-01 3.210e-01 1.460e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -6.370 14.955 9.745 6.029 1.536 -1.478 -6.458 -8.243 -9.504
0.010818 -0.14000 8.39000 3.6761662960 2.6042983532    3.015  4.382  3.4698 -0.634    8  0.794  0.472   621.79   355.15   215.40   168.59   139.16  1 -3.13e-05      1.21 6.677e-01 3.210e-01 1.460e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -6.186 7.500 5.107 2.689 -0.732 -3.326 -7.317 -8.658 -9.488
0.010818 -0.14000 8.39000 3.6761679649 2.6042983532    3.013  4.306  3.4805 -0.515    8  0.794  0.472   530.33   286.48   175.44   136.88   112.93  1 -1.41e-05      0.48 6.677e-01 3.210e-01 1.460e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -5.994 3.735 2.605 0.881 -1.912 -4.263 -7.621 -8.730 -9.301
0.010818 -0.14000 8.39000 3.6761708260 2.6042983532    3.008  4.172  3.4991 -0.307    8  0.794  0.472   391.49   196.83   122.58    95.12    78.40  2 -3.53e-06      0.08 6.677e-01 3.210e-01 1.461e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -5.660 1.687 0.824 -0.543 -2.769 -4.907 -7.505 -8.473 -8.862
0.010818 -0.14000 8.39000 3.6761751175 2.6042985916    3.001  4.156  3.5012 -0.284    8  0.795  0.473   373.22   188.52   117.63    91.23    75.18  2    -3e-06      0.06 6.677e-01 3.210e-01 1.461e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -5.619 1.597 0.694 -0.675 -2.840 -4.951 -7.469 -8.430 -8.808
0.010818 -0.14000 8.39000 3.6761813164 2.6042985916    2.991  4.199  3.4948 -0.354    8  0.795  0.473   427.05   213.79   132.64   103.07    84.97  2 -4.77e-06      0.13 6.677e-01 3.210e-01 1.462e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -5.728 1.936 1.121 -0.264 -2.609 -4.793 -7.556 -8.541 -8.956
0.010818 -0.14000 8.39000 3.6761894226 2.6042985916    2.978  4.233  3.4897 -0.410    8  0.795  0.473   460.12   236.54   146.07   113.70    93.75  2  -6.9e-06      0.20 6.677e-01 3.210e-01 1.463e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -5.813 2.323 1.531 0.104 -2.394 -4.637 -7.607 -8.621 -9.074
0.010818 -0.14000 8.39000 3.6761999130 2.6042988300    2.962  4.253  3.4864 -0.446    8  0.795  0.473   481.74   251.79   155.03   120.81    99.62  2 -8.66e-06      0.30 6.677e-01 3.210e-01 1.463e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -5.862 2.866 1.945 0.410 -2.198 -4.481 -7.593 -8.643 -9.140
0.010818 -0.14000 8.39000 3.6762125492 2.6042988300    2.942  4.262  3.4845 -0.465    8  0.795  0.472   493.52   260.29   160.00   124.77   102.89  2 -9.73e-06      0.35 6.677e-01 3.210e-01 1.461e-03 2.068e-03 4.124e-03 -1.000 1.133e-02 -5.885 3.097 2.131 0.549 -2.108 -4.408 -7.590 -8.655 -9.172
0.010818 -0.14000 8.39000 3.6762280464 2.6042990685    2.919  4.265  3.4833 -0.477    8  0.796  0.472   500.32   265.31   162.92   127.12   104.83  1 -1.04e-05      0.37 6.677e-01 3.210e-01 1.458e-03 2.068e-03 4.124e-03 -1.000 1.132e-02 -5.893 3.238 2.248 0.637 -2.048 -4.359 -7.585 -8.659 -9.186
0.010818 -0.14000 8.39000 3.6762461662 2.6042993069    2.891  4.267  3.4822 -0.487    8  0.796  0.470   505.84   269.48   165.32   129.07   106.44  1 -1.09e-05      0.39 6.677e-01 3.210e-01 1.453e-03 2.068e-03 4.124e-03 -1.000 1.132e-02 -5.897 3.358 2.350 0.716 -1.994 -4.313 -7.578 -8.659 -9.195
0.010818 -0.14000 8.39000 3.6762464046 2.6042993069    2.891  4.460  3.4548 -0.790    8  0.796  0.504   661.09    -1.00    -1.00    -1.00    -1.00  1 -8.22e-05      3.23 6.672e-01 3.213e-01 1.559e-03 2.066e-03 4.123e-03 -1.000 1.143e-02 -6.381 17.760 11.498 7.313 2.428 -0.738 -6.082 -8.033 -9.441
0.010818 -0.14000 8.39000 3.6762471199 2.6042993069    2.889  4.387  3.4651 -0.676    8  0.796  0.504   649.42   379.41   229.21   179.86   148.44  1 -3.84e-05      1.52 6.672e-01 3.213e-01 1.559e-03 2.066e-03 4.123e-03 -1.000 1.143e-02 -6.198 9.157 6.200 3.493 -0.178 -2.875 -7.117 -8.555 -9.485
0.010818 -0.14000 8.39000 3.6762487888 2.6042993069    2.886  4.311  3.4758 -0.558    8  0.796  0.504   555.25   306.21   186.77   146.10   120.51  1 -1.74e-05      0.65 6.672e-01 3.213e-01 1.559e-03 2.066e-03 4.123e-03 -1.000 1.143e-02 -6.008 4.676 3.289 1.393 -1.560 -3.974 -7.525 -8.691 -9.327
0.010818 -0.14000 8.39000 3.6762516499 2.6042993069    2.880  4.178  3.4945 -0.351    8  0.796  0.504   419.51   210.55   130.60   101.61    83.73  2 -4.38e-06      0.11 6.673e-01 3.213e-01 1.559e-03 2.066e-03 4.123e-03 -1.000 1.143e-02 -5.675 1.893 1.121 -0.242 -2.576 -4.756 -7.517 -8.497 -8.905
0.010818 -0.14000 8.39000 3.6762559414 2.6042993069    2.871  4.161  3.4966 -0.327    8  0.797  0.504   399.45   201.40   125.17    97.33    80.20  2 -3.71e-06      0.09 6.673e-01 3.213e-01 1.558e-03 2.066e-03 4.123e-03 -1.000 1.143e-02 -5.633 1.779 0.982 -0.373 -2.647 -4.805 -7.483 -8.454 -8.849
0.010818 -0.14000 8.39000 3.6762621403 2.6042993069    2.859  4.204  3.4901 -0.397    8  0.797  0.504   448.50   228.59   141.24   110.05    90.71  2 -5.89e-06      0.17 6.673e-01 3.213e-01 1.558e-03 2.066e-03 4.123e-03 -1.000 1.143e-02 -5.740 2.214 1.469 0.075 -2.389 -4.620 -7.556 -8.559 -8.998
0.010818 -0.14000 8.39000 3.6762702465 2.6042995453    2.843  4.238  3.4849 -0.454    8  0.797  0.503   482.87   253.06   155.63   121.47   100.14  1 -8.53e-06      0.31 6.673e-01 3.213e-01 1.557e-03 2.066e-03 4.123e-03 -1.000 1.143e-02 -5.824 2.924 2.030 0.490 -2.126 -4.412 -7.559 -8.610 -9.109
0.010818 -0.14000 8.39000 3.6762804985 2.6042995453    2.823  4.257  3.4815 -0.491    8  0.797  0.503   505.55   269.69   165.36   129.21   106.53  1 -1.07e-05      0.39 6.673e-01 3.213e-01 1.556e-03 2.066e-03 4.123e-03 -1.000 1.143e-02 -5.873 3.368 2.383 0.750 -1.960 -4.280 -7.559 -8.639 -9.175
0.010818 -0.14000 8.39000 3.6762933731 2.6042997837    2.798  4.266  3.4794 -0.511    8  0.798  0.502   518.31   279.32   170.96   133.70   110.24  1 -1.21e-05      0.44 6.673e-01 3.213e-01 1.553e-03 2.066e-03 4.123e-03 -1.000 1.142e-02 -5.895 3.622 2.586 0.900 -1.861 -4.201 -7.554 -8.651 -9.207
0.010818 -0.14000 8.39000 3.6763086319 2.6042997837    2.769  4.269  3.4780 -0.525    8  0.798  0.501   526.16   285.46   174.51   136.57   112.60  1  -1.3e-05      0.47 6.673e-01 3.213e-01 1.550e-03 2.066e-03 4.123e-03 -1.000 1.142e-02 -5.903 3.784 2.715 0.997 -1.795 -4.148 -7.545 -8.652 -9.220
0.010818 -0.14000 8.39000 3.6763267517 2.6043000221    2.734  4.271  3.4767 -0.537    8  0.798  0.500   532.87   290.89   177.62   139.11   114.69  1 -1.38e-05      0.50 6.673e-01 3.213e-01 1.546e-03 2.067e-03 4.123e-03 -1.000 1.142e-02 -5.906 3.986 2.869 1.112 -1.715 -4.083 -7.527 -8.646 -9.228
0.010818 -0.14000 8.39000 3.6763269901 2.6043000221    2.734  4.464  3.4488 -0.842    8  0.798  0.537   642.86    -1.00    -1.00    -1.00    -1.00  0 -0.000104      4.36 6.668e-01 3.216e-01 1.661e-03 2.065e-03 4.123e-03 -1.000 1.154e-02 -6.391 23.356 14.913 9.676 4.141 0.717 -5.294 -7.568 -9.239
0.010818 -0.14000 8.39000 3.6763277054 2.6043000221    2.732  4.392  3.4591 -0.729    8  0.798  0.537   642.64    -1.00    -1.00    -1.00    -1.00  1 -4.91e-05      2.02 6.668e-01 3.216e-01 1.661e-03 2.065e-03 4.123e-03 -1.000 1.154e-02 -6.210 11.794 7.896 4.736 0.686 -2.164 -6.778 -8.370 -9.450
0.010818 -0.14000 8.39000 3.6763291359 2.6043000221    2.728  4.316  3.4699 -0.611    8  0.798  0.537   585.85   332.20   201.63   158.24   130.50  1 -2.24e-05      0.86 6.668e-01 3.216e-01 1.660e-03 2.065e-03 4.123e-03 -1.000 1.154e-02 -6.020 5.853 4.142 2.026 -1.124 -3.620 -7.404 -8.638 -9.355
0.010818 -0.14000 8.39000 3.6763322353 2.6043000221    2.720  4.184  3.4887 -0.404    8  0.799  0.536   448.47   228.60   141.09   110.13    90.74  1 -5.67e-06      0.16 6.668e-01 3.216e-01 1.659e-03 2.065e-03 4.123e-03 -1.000 1.153e-02 -5.690 2.238 1.536 0.149 -2.318 -4.549 -7.515 -8.516 -8.954
0.010818 -0.14000 8.39000 3.6763365269 2.6043002605    2.709  4.166  3.4909 -0.380    8  0.799  0.536   433.71   218.49   135.12   105.41    86.84  2 -4.79e-06      0.13 6.668e-01 3.216e-01 1.657e-03 2.065e-03 4.123e-03 -1.000 1.153e-02 -5.646 2.074 1.379 0.024 -2.389 -4.601 -7.486 -8.476 -8.897
0.010818 -0.14000 8.39000 3.6763424873 2.6043002605    2.693  4.209  3.4842 -0.452    8  0.799  0.535   475.76   248.39   152.71   119.39    98.38  1 -7.63e-06      0.24 6.668e-01 3.216e-01 1.655e-03 2.065e-03 4.123e-03 -1.000 1.153e-02 -5.752 2.647 1.888 0.413 -2.149 -4.416 -7.536 -8.566 -9.040
0.010818 -0.14000 8.39000 3.6763505936 2.6043002605    2.672  4.242  3.4787 -0.510    8  0.799  0.535   511.84   275.45   168.52   131.99   108.78  1 -1.11e-05      0.41 6.669e-01 3.216e-01 1.653e-03 2.065e-03 4.123e-03 -1.000 1.153e-02 -5.835 3.555 2.575 0.912 -1.830 -4.164 -7.513 -8.602 -9.149
0.010818 -0.14000 8.39000 3.6763608456 2.6043004990    2.645  4.261  3.4751 -0.548    8  0.799  0.534   535.98   294.27   179.46   140.75   116.01  1  -1.4e-05      0.52 6.669e-01 3.216e-01 1.652e-03 2.065e-03 4.123e-03 -1.000 1.153e-02 -5.882 4.128 2.997 1.217 -1.632 -4.009 -7.494 -8.619 -9.210
0.010818 -0.14000 8.39000 3.6763734818 2.6043004990    2.613  4.269  3.4728 -0.571    8  0.800  0.534   550.17   305.84   186.14   146.14   120.45  1  -1.6e-05      0.63 6.669e-01 3.216e-01 1.651e-03 2.065e-03 4.123e-03 -1.000 1.153e-02 -5.903 4.695 3.394 1.508 -1.439 -3.854 -7.446 -8.605 -9.237
0.010818 -0.14000 8.39000 3.6763887405 2.6043007374    2.575  4.272  3.4710 -0.588    8  0.800  0.534   559.03   313.96   190.80   149.93   123.58  1 -1.74e-05      0.70 6.669e-01 3.216e-01 1.652e-03 2.065e-03 4.123e-03 -1.000 1.153e-02 -5.911 5.091 3.675 1.715 -1.298 -3.740 -7.408 -8.590 -9.249
0.010818 -0.14000 8.39000 3.6764066219 2.6043009758    2.530  4.274  3.4692 -0.604    8  0.800  0.535   566.80   321.68   195.20   153.54   126.54  1 -1.87e-05      0.76 6.668e-01 3.216e-01 1.656e-03 2.065e-03 4.123e-03 -1.000 1.153e-02 -5.914 5.460 3.940 1.911 -1.163 -3.632 -7.369 -8.572 -9.256
0.010818 -0.14000 8.39000 3.6764068604 2.6043009758    2.530  4.468  3.4408 -0.912    8  0.800  0.563   618.25    -1.00    -1.00    -1.00    -1.00  0 -0.000143      5.97 6.665e-01 3.219e-01 1.742e-03 2.064e-03 4.123e-03 -1.000 1.162e-02 -6.400 31.258 19.692 12.954 6.530 2.752 -4.171 -6.902 -8.935
0.010818 -0.14000 8.39000 3.6764073372 2.6043009758    2.527  4.396  3.4512 -0.799    8  0.800  0.563   617.92    -1.00    -1.00    -1.00    -1.00  0 -6.75e-05      2.92 6.665e-01 3.219e-01 1.742e-03 2.064e-03 4.123e-03 -1.000 1.162e-02 -6.220 16.435 10.803 6.874 2.171 -0.932 -6.150 -8.015 -9.340
0.010818 -0.14000 8.39000 3.6764090061 2.6043009758    2.521  4.321  3.4620 -0.681    8  0.800  0.563   617.16    -1.00    -1.00    -1.00    -1.00  1  -3.1e-05      1.32 6.665e-01 3.219e-01 1.741e-03 2.064e-03 4.123e-03 -1.000 1.162e-02 -6.032 8.349 5.808 3.256 -0.275 -2.928 -7.100 -8.479 -9.349
0.010818 -0.14000 8.39000 3.6764118671 2.6043009758    2.510  4.189  3.4809 -0.475    8  0.801  0.563   479.46   254.63   156.12   122.41   100.82  1 -7.93e-06      0.30 6.665e-01 3.219e-01 1.740e-03 2.064e-03 4.123e-03 -1.000 1.162e-02 -5.702 3.068 2.255 0.710 -1.924 -4.218 -7.452 -8.505 -9.007
0.010818 -0.14000 8.39000 3.6764161587 2.6043009758    2.494  4.171  3.4831 -0.452    8  0.801  0.562   463.67   243.46   149.55   117.21    96.53  1  -6.7e-06      0.19 6.665e-01 3.219e-01 1.738e-03 2.064e-03 4.123e-03 -1.000 1.162e-02 -5.657 2.515 1.859 0.426 -2.103 -4.358 -7.476 -8.492 -8.951
0.010818 -0.14000 8.39000 3.6764221191 2.6043009758    2.471  4.213  3.4761 -0.526    8  0.801  0.562   508.19   277.71   169.55   133.19   109.71  1 -1.08e-05      0.42 6.665e-01 3.219e-01 1.737e-03 2.064e-03 4.123e-03 -1.000 1.162e-02 -5.762 3.680 2.730 1.055 -1.701 -4.043 -7.445 -8.537 -9.088
0.010818 -0.14000 8.39000 3.6764299870 2.6043012142    2.442  4.245  3.4703 -0.587    8  0.801  0.562   547.42   309.15   187.78   147.82   121.78  1 -1.58e-05      0.64 6.665e-01 3.219e-01 1.737e-03 2.064e-03 4.123e-03 -1.000 1.162e-02 -5.844 4.878 3.577 1.665 -1.306 -3.734 -7.382 -8.547 -9.187
0.010818 -0.14000 8.39000 3.6764402390 2.6043012142    2.405  4.264  3.4662 -0.628    8  0.801  0.562   574.70   331.99   200.94   158.42   130.53  1 -2.02e-05      0.84 6.665e-01 3.219e-01 1.739e-03 2.064e-03 4.123e-03 -1.000 1.162e-02 -5.890 5.931 4.295 2.183 -0.965 -3.467 -7.297 -8.525 -9.239
0.010818 -0.14000 8.39000 3.6764526367 2.6043014526    2.360  4.272  3.4633 -0.656    8  0.802  0.564   592.20   347.41   209.75   165.60   136.43  1 -2.35e-05      1.00 6.665e-01 3.219e-01 1.745e-03 2.064e-03 4.123e-03 -1.000 1.163e-02 -5.911 6.782 4.865 2.597 -0.686 -3.244 -7.210 -8.489 -9.257
0.010818 -0.14000 8.39000 3.6764674187 2.6043014526    2.308  4.275  3.4609 -0.678    8  0.802  0.569   590.40    -1.00    -1.00    -1.00    -1.00  1 -2.63e-05      1.18 6.664e-01 3.219e-01 1.758e-03 2.064e-03 4.123e-03 -1.000 1.164e-02 -5.918 7.713 5.474 3.045 -0.378 -2.994 -7.097 -8.430 -9.255
0.010818 -0.14000 8.39000 3.6764850616 2.6043016911    2.247  4.276  3.4584 -0.701    8  0.802  0.576   582.55    -1.00    -1.00    -1.00    -1.00  1 -2.92e-05      1.35 6.663e-01 3.220e-01 1.781e-03 2.064e-03 4.123e-03 -1.000 1.166e-02 -5.921 8.625 6.072 3.492 -0.074 -2.746 -6.983 -8.370 -9.249
0.010818 -0.14000 8.39000 3.6764853001 2.6043016911    2.246  4.471  3.4295 -1.011    8  0.802  0.578   582.38    -1.00    -1.00    -1.00    -1.00  0 -0.000224      9.78 6.663e-01 3.220e-01 1.787e-03 2.064e-03 4.123e-03 -1.000 1.167e-02 -6.407 47.038 29.396 19.329 11.433 7.047 -1.682 -5.393 -8.145
0.010818 -0.14000 8.39000 3.6764857769 2.6043016911    2.242  4.400  3.4399 -0.899    8  0.802  0.578   581.85    -1.00    -1.00    -1.00    -1.00  0 -0.000107      5.02 6.663e-01 3.220e-01 1.788e-03 2.064e-03 4.123e-03 -1.000 1.167e-02 -6.229 26.853 17.157 11.321 5.369 1.774 -4.674 -7.143 -8.961
0.010818 -0.14000 8.39000 3.6764874458 2.6043016911    2.232  4.325  3.4507 -0.783    8  0.803  0.579   580.62    -1.00    -1.00    -1.00    -1.00  0 -4.94e-05      2.36 6.663e-01 3.220e-01 1.791e-03 2.064e-03 4.123e-03 -1.000 1.167e-02 -6.041 13.754 9.258 5.812 1.486 -1.477 -6.385 -8.082 -9.253
0.010818 -0.14000 8.39000 3.6764903069 2.6043016911    2.216  4.194  3.4696 -0.580    8  0.803  0.581   523.74   297.70   180.74   142.70   117.47  1 -1.29e-05      0.53 6.663e-01 3.220e-01 1.796e-03 2.063e-03 4.123e-03 -1.000 1.168e-02 -5.714 4.413 3.338 1.530 -1.350 -3.745 -7.336 -8.465 -9.065
0.010818 -0.14000 8.39000 3.6764945984 2.6043019295    2.191  4.175  3.4715 -0.558    8  0.803  0.583   506.67   285.40   173.56   137.00   112.76  1  -1.1e-05      0.45 6.663e-01 3.220e-01 1.803e-03 2.063e-03 4.123e-03 -1.000 1.169e-02 -5.667 4.002 3.056 1.334 -1.469 -3.834 -7.341 -8.444 -9.012
0.010818 -0.14000 8.39000 3.6765005589 2.6043019295    2.157  4.216  3.4640 -0.636    8  0.803  0.586   560.11   327.62   197.93   156.64   128.95  1 -1.79e-05      0.80 6.662e-01 3.221e-01 1.813e-03 2.063e-03 4.123e-03 -1.000 1.170e-02 -5.771 5.845 4.315 2.237 -0.883 -3.379 -7.215 -8.430 -9.130
0.010818 -0.14000 8.39000 3.6765084267 2.6043019295    2.113  4.248  3.4577 -0.703    8  0.803  0.591   564.90    -1.00    -1.00    -1.00    -1.00  0 -2.69e-05      1.28 6.662e-01 3.221e-01 1.826e-03 2.063e-03 4.123e-03 -1.000 1.171e-02 -5.851 8.369 5.950 3.427 -0.096 -2.752 -6.962 -8.329 -9.188
0.010818 -0.14000 8.39000 3.6765182018 2.6043021679    2.059  4.267  3.4529 -0.751    8  0.803  0.596   557.54    -1.00    -1.00    -1.00    -1.00  0 -3.57e-05      1.70 6.661e-01 3.221e-01 1.843e-03 2.063e-03 4.123e-03 -1.000 1.173e-02 -5.897 10.553 7.346 4.460 0.592 -2.200 -6.713 -8.213 -9.203
0.010818 -0.14000 8.39000 3.6765305996 2.6043021679    1.994  4.275  3.4493 -0.788    8  0.804  0.603   548.63    -1.00    -1.00    -1.00    -1.00  0 -4.33e-05      2.20 6.661e-01 3.222e-01 1.865e-03 2.063e-03 4.123e-03 -1.000 1.175e-02 -5.916 13.075 8.915 5.609 1.382 -1.547 -6.382 -8.031 -9.158
0.010818 -0.14000 8.39000 3.6765453815 2.6043024063    1.918  4.277  3.4459 -0.821    8  0.804  0.611   538.01    -1.00    -1.00    -1.00    -1.00  0 -5.09e-05      2.66 6.660e-01 3.223e-01 1.891e-03 2.062e-03 4.123e-03 -1.000 1.178e-02 -5.923 15.444 10.384 6.694 2.130 -0.928 -6.058 -7.847 -9.098
0.010818 -0.14000 8.39000 3.6765627861 2.6043026447    1.832  4.278  3.4424 -0.856    8  0.805  0.622   525.75    -1.00    -1.00    -1.00    -1.00  0 -6.02e-05      3.14 6.658e-01 3.223e-01 1.922e-03 2.062e-03 4.123e-03 -1.000 1.181e-02 -5.926 17.933 11.929 7.836 2.918 -0.275 -5.713 -7.649 -9.029
0.010818 -0.14000 8.39000 3.6766152382 2.6043031216    0.805 -9.999  4.3475  2.470    9  0.806  0.000     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.653e-01 3.228e-01 2.100e-03 2.060e-03 4.123e-03 -1.000 1.200e-02 29.767 30.733 31.702 31.915 32.004 32.132 32.440 32.532 32.612


==> Basel.txt <==
# Zini     MH   logAge Mini        int_IMF         Mass   logL    logTe  logg  label   McoreTP C_O  period0  period1  period2  period3  period4  pmode  Mloss  tau1m   X   Y   Xc  Xn  Xo  Cexcess  Z 	 mbolmag  Umag    Bmag    Vmag    Rmag    Imag    Jmag    Hmag    Kmag
0.014393 -0.01000 8.36000 0.0900000036 1.0816895962    0.090 -3.030  3.3915  4.940    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.34e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 12.345 21.156 18.796 17.032 14.961 12.750 10.264 9.656 9.340
0.014393 -0.01000 8.36000 0.0939135253 1.1181538105    0.094 -2.994  3.3973  4.946    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.41e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 12.255 21.077 18.710 16.945 14.872 12.661 10.174 9.567 9.251
0.014393 -0.01000 8.36000 0.0999999940 1.1711063385    0.100 -2.938  3.4068  4.955    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.55e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 12.114 20.950 18.574 16.806 14.731 12.519 10.033 9.425 9.110
0.014393 -0.01000 8.36000 0.1034504250 1.1992992163    0.103 -2.910  3.4109  4.959    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.61e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 12.046 20.888 18.508 16.739 14.663 12.451 9.964 9.356 9.041
0.014393 -0.01000 8.36000 0.1131612435 1.2724978924    0.113 -2.831  3.4232  4.967    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.83e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 11.848 20.384 18.093 16.339 14.332 12.169 9.781 9.171 8.857
0.014393 -0.01000 8.36000 0.1200000048 1.3193155527    0.120 -2.777  3.4321  4.974    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1    -2e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 11.712 19.777 17.621 15.896 13.994 11.907 9.666 9.054 8.741
0.014393 -0.01000 8.36000 0.1336444765 1.4031243324    0.134 -2.694  3.4420  4.978    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.28e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 11.505 19.118 17.080 15.392 13.591 11.580 9.480 8.866 8.557
0.014393 -0.01000 8.36000 0.1399999857 1.4384526014    0.140 -2.657  3.4465  4.979    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.43e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 11.411 18.825 16.838 15.165 13.410 11.435 9.397 8.782 8.475
0.014393 -0.01000 8.36000 0.1486524940 1.4833320379    0.149 -2.610  3.4519  4.980    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.62e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 11.296 18.475 16.548 14.891 13.190 11.259 9.294 8.678 8.374
0.014393 -0.01000 8.36000 0.1599999964 1.5372931957    0.160 -2.552  3.4586  4.981    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.87e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 11.151 18.042 16.190 14.548 12.914 11.044 9.165 8.548 8.247
0.014393 -0.01000 8.36000 0.1633323878 1.5522017479    0.163 -2.537  3.4602  4.981    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.94e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 11.113 17.936 16.101 14.463 12.845 10.990 9.132 8.514 8.214
0.014393 -0.01000 8.36000 0.1708932072 1.5846078396    0.171 -2.503  3.4638  4.981    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1  -3.1e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 11.028 17.713 15.911 14.283 12.697 10.872 9.054 8.436 8.138
0.014393 -0.01000 8.36000 0.1886503845 1.6538903713    0.189 -2.422  3.4717  4.975    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -3.59e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 10.825 17.205 15.479 13.873 12.359 10.600 8.870 8.251 7.958
0.014393 -0.01000 8.36000 0.1999999881 1.6938791275    0.200 -2.372  3.4765  4.968    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -3.94e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 10.699 16.905 15.222 13.628 12.154 10.436 8.755 8.134 7.845
0.014393 -0.01000 8.36000 0.2500000000 1.8403258324    0.250 -2.191  3.4928  4.950    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -5.47e-16      0.00 7.116e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 10.247 15.904 14.347 12.781 11.433 9.868 8.344 7.721 7.443
0.014393 -0.01000 8.36000 0.3000000119 1.9529139996    0.300 -2.039  3.5040  4.922    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -7.31e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 9.868 15.198 13.714 12.180 10.906 9.427 7.990 7.363 7.096
0.014393 -0.01000 8.36000 0.3499999940 2.0434174538    0.350 -1.899  3.5152  4.894    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -9.68e-16      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 9.518 14.559 13.134 11.629 10.421 9.024 7.666 7.035 6.777
0.014393 -0.01000 8.36000 0.4000000060 2.1185026169    0.400 -1.751  3.5270  4.851    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.33e-15      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 9.147 13.927 12.547 11.072 9.922 8.608 7.324 6.686 6.438
0.014393 -0.01000 8.36000 0.4499999881 2.1822810173    0.450 -1.602  3.5415  4.811    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.86e-15      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 8.774 13.295 11.942 10.497 9.408 8.190 6.988 6.341 6.103
0.014393 -0.01000 8.36000 0.4718267620 2.2072997093    0.472 -1.534  3.5484  4.791    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.17e-15      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 8.605 13.022 11.675 10.241 9.177 8.003 6.837 6.185 5.953
0.014393 -0.01000 8.36000 0.5000000000 2.2374541759    0.500 -1.451  3.5571  4.768    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.62e-15      0.00 7.117e-01 2.739e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 8.397 12.697 11.350 9.928 8.891 7.775 6.651 5.994 5.768
0.014393 -0.01000 8.36000 0.5023110509 2.2398240566    0.502 -1.443  3.5579  4.766    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -2.67e-15      0.00 7.117e-01 2.738e-01 2.594e-03 6.999e-04 6.348e-03 -1.000 1.443e-02 8.378 12.667 11.319 9.898 8.865 7.754 6.635 5.977 5.752
0.014393 -0.01000 8.36000 0.5493891239 2.2831518650    0.549 -1.310  3.5732  4.732    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -3.58e-15      0.00 7.121e-01 2.735e-01 2.590e-03 6.990e-04 6.339e-03 -1.000 1.441e-02 8.045 12.148 10.791 9.386 8.396 7.392 6.344 5.676 5.466
0.014393 -0.01000 8.36000 0.5500000119 2.2836582661    0.550 -1.308  3.5734  4.732    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -3.59e-15      0.00 7.121e-01 2.735e-01 2.590e-03 6.989e-04 6.338e-03 -1.000 1.441e-02 8.041 12.141 10.783 9.379 8.389 7.387 6.340 5.672 5.462
0.014393 -0.01000 8.36000 0.6000000238 2.3211214542    0.600 -1.148  3.5966  4.702    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -5.16e-15      0.00 7.122e-01 2.734e-01 2.590e-03 6.987e-04 6.337e-03 -1.000 1.433e-02 7.640 11.492 10.113 8.746 7.811 6.957 6.000 5.314 5.137
0.014393 -0.01000 8.36000 0.6098919511 2.3277010918    0.610 -1.116  3.6020  4.699    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -5.53e-15      0.00 7.122e-01 2.734e-01 2.590e-03 6.987e-04 6.337e-03 -1.000 1.435e-02 7.559 11.357 9.971 8.617 7.695 6.871 5.932 5.243 5.075
0.014393 -0.01000 8.36000 0.6499999166 2.3520352840    0.650 -0.990  3.6229  4.684    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -7.27e-15      0.00 7.123e-01 2.733e-01 2.590e-03 6.986e-04 6.336e-03 -1.000 1.442e-02 7.244 10.821 9.414 8.124 7.253 6.539 5.664 4.978 4.842
0.014393 -0.01000 8.36000 0.6999999881 2.3779268265    0.700 -0.837  3.6500  4.672    0  0.000  0.545     0.00     0.00     0.00     0.00     0.00 -1 -1.01e-14      0.00 7.124e-01 2.732e-01 2.589e-03 6.983e-04 6.334e-03 -1.000 1.441e-02 6.863 10.010 8.679 7.508 6.721 6.142 5.352 4.700 4.600
0.014393 -0.01000 8.36000 0.7035852671 2.3796215057    0.704 -0.826  3.6519  4.671    0  0.000  0.544     0.00     0.00     0.00     0.00     0.00 -1 -1.04e-14      0.00 7.124e-01 2.732e-01 2.586e-03 6.982e-04 6.334e-03 -1.000 1.441e-02 6.836 9.939 8.625 7.465 6.685 6.114 5.331 4.684 4.586
0.014393 -0.01000 8.36000 0.7361047268 2.3941292763    0.736 -0.731  3.6686  4.663    0  0.000  0.540     0.00     0.00     0.00     0.00     0.00 -1 -1.27e-14      0.00 7.126e-01 2.729e-01 2.561e-03 6.971e-04 6.330e-03 -1.000 1.442e-02 6.598 9.321 8.166 7.091 6.378 5.866 5.143 4.544 4.458
0.014393 -0.01000 8.36000 0.7500000000 2.3998889923    0.750 -0.693  3.6763  4.663    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -1.37e-14      0.00 7.125e-01 2.731e-01 2.553e-03 6.973e-04 6.333e-03 -1.000 1.442e-02 6.502 9.043 7.974 6.937 6.255 5.765 5.070 4.498 4.416
0.014393 -0.01000 8.36000 0.7999999523 2.4187245369    0.800 -0.564  3.6964  4.642    0  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.83e-14      0.00 7.126e-01 2.730e-01 2.552e-03 6.971e-04 6.331e-03 -1.000 1.441e-02 6.179 8.295 7.434 6.488 5.883 5.438 4.812 4.302 4.230
0.014393 -0.01000 8.36000 0.8500000238 2.4350347519    0.850 -0.441  3.7151  4.621    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -2.41e-14      0.00 7.128e-01 2.729e-01 2.552e-03 6.968e-04 6.329e-03 -1.000 1.431e-02 5.873 7.626 6.956 6.088 5.546 5.138 4.573 4.117 4.053
0.014393 -0.01000 8.36000 0.8999999166 2.4492785931    0.899 -0.326  3.7322  4.599    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -3.14e-14      0.00 7.128e-01 2.728e-01 2.550e-03 6.965e-04 6.326e-03 -1.000 1.439e-02 5.585 7.038 6.535 5.732 5.241 4.860 4.349 3.940 3.882
0.014393 -0.01000 8.36000 0.9499999881 2.4618122578    0.950 -0.216  3.7472  4.572    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -4.05e-14      0.00 7.131e-01 2.725e-01 2.549e-03 6.960e-04 6.322e-03 -1.000 1.437e-02 5.310 6.503 6.149 5.409 4.961 4.605 4.139 3.766 3.715
0.014393 -0.01000 8.36000 1.0000000000 2.4729156494    1.000 -0.108  3.7611  4.542    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -5.25e-14      0.00 7.134e-01 2.723e-01 2.547e-03 6.954e-04 6.316e-03 -1.000 1.436e-02 5.039 6.011 5.787 5.104 4.693 4.359 3.930 3.588 3.544
0.014393 -0.01000 8.36000 1.0499999523 2.4828116894    1.050 -0.004  3.7737  4.510    0  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1 -6.27e-14      0.00 7.138e-01 2.719e-01 2.543e-03 6.944e-04 6.308e-03 -1.000 1.430e-02 4.780 5.577 5.450 4.821 4.443 4.129 3.734 3.419 3.381
0.014393 -0.01000 8.36000 1.1000000238 2.4916803837    1.099  0.094  3.7851  4.477    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -7.35e-14      0.00 7.145e-01 2.712e-01 2.538e-03 6.930e-04 6.295e-03 -1.000 1.434e-02 4.534 5.195 5.138 4.559 4.208 3.913 3.546 3.255 3.222
0.014393 -0.01000 8.36000 1.1359500885 2.4975049496    1.135  0.162  3.7926  4.453    0  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -8.16e-14      0.00 7.152e-01 2.706e-01 2.533e-03 6.917e-04 6.283e-03 -1.000 1.425e-02 4.365 4.951 4.930 4.382 4.049 3.764 3.416 3.139 3.110
0.014393 -0.01000 8.36000 1.1499999762 2.4996678829    1.149  0.188  3.7954  4.444    0  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -8.49e-14      0.00 7.155e-01 2.703e-01 2.531e-03 6.912e-04 6.279e-03 -1.000 1.422e-02 4.301 4.860 4.851 4.315 3.988 3.708 3.366 3.095 3.067
0.014393 -0.01000 8.36000 1.1562547684 2.5006113052    1.156  0.199  3.7967  4.440    0  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -8.63e-14      0.00 7.155e-01 2.703e-01 2.531e-03 6.912e-04 6.279e-03 -1.000 1.423e-02 4.272 4.820 4.815 4.285 3.961 3.683 3.344 3.075 3.048
0.014393 -0.01000 8.36000 1.2000000477 2.5068950653    1.200  0.279  3.8053  4.412    0  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -9.64e-14      0.00 7.154e-01 2.703e-01 2.533e-03 6.917e-04 6.283e-03 -1.000 1.426e-02 4.074 4.550 4.574 4.081 3.775 3.511 3.192 2.940 2.916
0.014393 -0.01000 8.36000 1.2500000000 2.5134611130    1.250  0.364  3.8149  4.382    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.08e-13      0.00 7.155e-01 2.702e-01 2.532e-03 6.915e-04 6.282e-03 -1.000 1.425e-02 3.859 4.271 4.315 3.859 3.573 3.325 3.028 2.795 2.773
0.014393 -0.01000 8.36000 1.2917124033 2.5184941292    1.292  0.433  3.8225  4.359    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.15e-13      0.00 7.156e-01 2.701e-01 2.532e-03 6.914e-04 6.281e-03 -1.000 1.425e-02 3.689 4.063 4.112 3.683 3.412 3.176 2.897 2.679 2.659
0.014393 -0.01000 8.36000 1.2999998331 2.5194499493    1.300  0.446  3.8240  4.354    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.17e-13      0.00 7.156e-01 2.701e-01 2.532e-03 6.914e-04 6.281e-03 -1.000 1.425e-02 3.655 4.023 4.073 3.649 3.381 3.147 2.871 2.657 2.637
0.014393 -0.01000 8.36000 1.3499999046 2.5249314308    1.350  0.522  3.8335  4.332    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.23e-13      0.00 7.155e-01 2.703e-01 2.532e-03 6.916e-04 6.283e-03 -1.000 1.426e-02 3.464 3.792 3.843 3.451 3.201 2.983 2.729 2.533 2.515
0.014393 -0.01000 8.36000 1.3999999762 2.5299651623    1.400  0.596  3.8433  4.313    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.25e-13      0.00 7.156e-01 2.702e-01 2.531e-03 6.914e-04 6.281e-03 -1.000 1.424e-02 3.280 3.578 3.624 3.262 3.031 2.830 2.598 2.421 2.405
0.014393 -0.01000 8.36000 1.4500000477 2.5346016884    1.450  0.665  3.8541  4.303    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.21e-13      0.00 7.157e-01 2.701e-01 2.531e-03 6.912e-04 6.280e-03 -1.000 1.426e-02 3.108 3.377 3.413 3.084 2.874 2.692 2.484 2.327 2.312
0.014393 -0.01000 8.36000 1.5000000000 2.5388846397    1.500  0.733  3.8668  4.301    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -1.12e-13      0.00 7.158e-01 2.699e-01 2.530e-03 6.910e-04 6.277e-03 -1.000 1.427e-02 2.939 3.182 3.205 2.910 2.725 2.565 2.385 2.252 2.239
0.014393 -0.01000 8.36000 1.5499998331 2.5428512096    1.550  0.797  3.8803  4.305    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -9.53e-14      0.00 7.159e-01 2.698e-01 2.529e-03 6.907e-04 6.275e-03 -1.000 1.428e-02 2.777 2.999 3.006 2.745 2.587 2.452 2.299 2.191 2.179
0.014393 -0.01000 8.36000 1.5556892157 2.5432841778    1.556  0.804  3.8818  4.305    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -9.23e-14      0.00 7.159e-01 2.698e-01 2.529e-03 6.907e-04 6.274e-03 -1.000 1.428e-02 2.759 2.980 2.984 2.727 2.572 2.440 2.290 2.184 2.172
0.014393 -0.01000 8.36000 1.5999999046 2.5465340614    1.600  0.859  3.8933  4.308    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -7.18e-14      0.00 7.161e-01 2.697e-01 2.528e-03 6.905e-04 6.273e-03 -1.000 1.428e-02 2.623 2.829 2.818 2.591 2.458 2.347 2.220 2.133 2.122
0.014393 -0.01000 8.36000 1.6499999762 2.5499615669    1.649  0.918  3.9055  4.311    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1 -4.04e-14      0.00 7.161e-01 2.696e-01 2.527e-03 6.903e-04 6.271e-03 -1.000 1.425e-02 2.474 2.669 2.643 2.447 2.339 2.249 2.145 2.076 2.066
0.014393 -0.01000 8.36000 1.7000000477 2.5531582832    1.699  0.975  3.9169  4.312    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.162e-01 2.695e-01 2.527e-03 6.902e-04 6.270e-03 -1.000 1.425e-02 2.332 2.516 2.478 2.313 2.227 2.156 2.072 2.019 2.010
0.014393 -0.01000 8.36000 1.7500000000 2.5561456680    1.749  1.030  3.9273  4.312    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.163e-01 2.694e-01 2.526e-03 6.899e-04 6.269e-03 -1.000 1.422e-02 2.195 2.371 2.326 2.190 2.123 2.068 2.002 1.961 1.953
0.014393 -0.01000 8.36000 1.7520723343 2.5562653542    1.751  1.032  3.9277  4.312    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.163e-01 2.694e-01 2.526e-03 6.899e-04 6.268e-03 -1.000 1.423e-02 2.190 2.365 2.320 2.185 2.119 2.064 1.999 1.959 1.950
0.014393 -0.01000 8.36000 1.7999997139 2.5589430332    1.799  1.082  3.9368  4.310    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.164e-01 2.694e-01 2.526e-03 6.898e-04 6.267e-03 -1.000 1.427e-02 2.064 2.232 2.188 2.077 2.025 1.983 1.932 1.902 1.894
0.014393 -0.01000 8.36000 1.8499999046 2.5615673065    1.849  1.133  3.9457  4.307    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.165e-01 2.693e-01 2.525e-03 6.897e-04 6.266e-03 -1.000 1.421e-02 1.938 2.098 2.061 1.972 1.933 1.902 1.864 1.841 1.835
0.014393 -0.01000 8.36000 1.8999999762 2.5640332699    1.899  1.182  3.9539  4.302    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.165e-01 2.693e-01 2.525e-03 6.896e-04 6.265e-03 -1.000 1.421e-02 1.814 1.968 1.943 1.872 1.843 1.822 1.795 1.780 1.774
0.014393 -0.01000 8.36000 1.9500000477 2.5663545132    1.950  1.230  3.9616  4.296    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.165e-01 2.692e-01 2.524e-03 6.896e-04 6.265e-03 -1.000 1.423e-02 1.695 1.844 1.832 1.777 1.757 1.743 1.727 1.717 1.714
0.014393 -0.01000 8.36000 2.0000000000 2.5685424805    2.000  1.277  3.9689  4.290    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.166e-01 2.692e-01 2.524e-03 6.895e-04 6.264e-03 -1.000 1.423e-02 1.578 1.724 1.728 1.687 1.674 1.667 1.660 1.655 1.653
0.014393 -0.01000 8.36000 2.0499999523 2.5706083775    2.050  1.323  3.9761  4.283    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.166e-01 2.692e-01 2.524e-03 6.894e-04 6.263e-03 -1.000 1.423e-02 1.463 1.609 1.628 1.600 1.593 1.592 1.594 1.593 1.593
0.014393 -0.01000 8.36000 2.0999999046 2.5725615025    2.099  1.368  3.9829  4.275    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.166e-01 2.692e-01 2.524e-03 6.894e-04 6.263e-03 -1.000 1.422e-02 1.350 1.496 1.532 1.516 1.514 1.518 1.529 1.531 1.532
0.014393 -0.01000 8.36000 2.1500000954 2.5744106770    2.149  1.412  3.9893  4.267    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.167e-01 2.691e-01 2.524e-03 6.893e-04 6.263e-03 -1.000 1.423e-02 1.240 1.387 1.440 1.434 1.437 1.446 1.464 1.469 1.472
0.014393 -0.01000 8.36000 2.1706290245 2.5751450062    2.169  1.430  3.9919  4.264    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.167e-01 2.691e-01 2.524e-03 6.893e-04 6.263e-03 -1.000 1.423e-02 1.195 1.343 1.403 1.401 1.405 1.416 1.437 1.443 1.447
0.014393 -0.01000 8.36000 2.2000000477 2.5761635303    2.199  1.455  3.9956  4.259    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.166e-01 2.691e-01 2.524e-03 6.894e-04 6.263e-03 -1.000 1.424e-02 1.132 1.280 1.350 1.354 1.360 1.374 1.399 1.406 1.411
0.014393 -0.01000 8.36000 2.2500000000 2.5778269768    2.249  1.498  4.0016  4.250    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.166e-01 2.691e-01 2.523e-03 6.893e-04 6.262e-03 -1.000 1.425e-02 1.025 1.176 1.263 1.276 1.286 1.303 1.334 1.345 1.351
0.014393 -0.01000 8.36000 2.2725348473 2.5785491467    2.271  1.517  4.0042  4.246    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.167e-01 2.691e-01 2.523e-03 6.893e-04 6.262e-03 -1.000 1.423e-02 0.978 1.130 1.225 1.241 1.252 1.271 1.306 1.317 1.324
0.014393 -0.01000 8.36000 2.2999999523 2.5794074535    2.299  1.540  4.0073  4.241    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.167e-01 2.691e-01 2.524e-03 6.893e-04 6.262e-03 -1.000 1.422e-02 0.920 1.073 1.178 1.199 1.211 1.231 1.270 1.282 1.290
0.014393 -0.01000 8.36000 2.3987646103 2.5823080540    2.398  1.621  4.0179  4.220    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.167e-01 2.691e-01 2.523e-03 6.892e-04 6.262e-03 -1.000 1.422e-02 0.717 0.875 1.012 1.047 1.064 1.090 1.140 1.156 1.167
0.014393 -0.01000 8.36000 2.4000000954 2.5823426247    2.399  1.622  4.0181  4.220    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.167e-01 2.691e-01 2.523e-03 6.892e-04 6.262e-03 -1.000 1.422e-02 0.714 0.872 1.010 1.045 1.062 1.088 1.138 1.154 1.166
0.014393 -0.01000 8.36000 2.4966182709 2.5849230289    2.496  1.700  4.0279  4.199    1  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.145e-01 2.712e-01 2.540e-03 6.936e-04 6.300e-03 -1.000 1.432e-02 0.521 0.685 0.854 0.900 0.921 0.952 1.012 1.032 1.046
0.014393 -0.01000 8.36000 2.5999996662 2.5874414444    2.600  1.781  4.0376  4.175    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 0.318 0.489 0.690 0.746 0.770 0.805 0.876 0.899 0.916
0.014393 -0.01000 8.36000 2.6026313305 2.5875024796    2.603  1.783  4.0379  4.174    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 0.313 0.484 0.686 0.742 0.766 0.801 0.873 0.896 0.913
0.014393 -0.01000 8.36000 2.6970188618 2.5896039009    2.697  1.855  4.0456  4.148    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 0.131 0.309 0.536 0.600 0.627 0.665 0.745 0.770 0.789
0.014393 -0.01000 8.36000 2.7819180489 2.5913548470    2.782  1.920  4.0518  4.121    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.031 0.152 0.400 0.470 0.498 0.539 0.625 0.652 0.673
0.014393 -0.01000 8.36000 2.7999999523 2.5917119980    2.800  1.934  4.0530  4.115    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.065 0.118 0.371 0.442 0.470 0.511 0.599 0.626 0.647
0.014393 -0.01000 8.36000 2.8392918110 2.5924699306    2.840  1.964  4.0556  4.102    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.140 0.046 0.308 0.381 0.410 0.452 0.542 0.570 0.592
0.014393 -0.01000 8.36000 2.9199643135 2.5939531326    2.920  2.025  4.0602  4.071    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.292 -0.104 0.174 0.252 0.282 0.325 0.420 0.449 0.473
0.014393 -0.01000 8.36000 2.9857172966 2.5950939655    2.986  2.075  4.0633  4.044    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.417 -0.226 0.064 0.144 0.174 0.219 0.317 0.347 0.372
0.014393 -0.01000 8.36000 3.0000000000 2.5953342915    3.000  2.085  4.0639  4.037    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.444 -0.252 0.039 0.120 0.151 0.196 0.294 0.324 0.349
0.014393 -0.01000 8.36000 3.0464329720 2.5960974693    3.046  2.120  4.0657  4.016    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.530 -0.338 -0.040 0.043 0.074 0.119 0.220 0.250 0.275
0.014393 -0.01000 8.36000 3.1021275520 2.5969781876    3.102  2.162  4.0669  3.987    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.635 -0.444 -0.140 -0.056 -0.025 0.022 0.123 0.154 0.179
0.014393 -0.01000 8.36000 3.1647124290 2.5979256630    3.164  2.209  4.0674  3.950    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.754 -0.565 -0.258 -0.172 -0.141 -0.095 0.007 0.038 0.063
0.014393 -0.01000 8.36000 3.1999998093 2.5984411240    3.199  2.236  4.0672  3.928    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.821 -0.634 -0.326 -0.240 -0.209 -0.163 -0.061 -0.031 -0.005
0.014393 -0.01000 8.36000 3.2357077599 2.5989494324    3.235  2.263  4.0668  3.904    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.888 -0.704 -0.396 -0.309 -0.279 -0.233 -0.132 -0.101 -0.075
0.014393 -0.01000 8.36000 3.2919406891 2.5997242928    3.291  2.306  4.0650  3.861    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -0.995 -0.818 -0.512 -0.426 -0.396 -0.352 -0.251 -0.221 -0.196
0.014393 -0.01000 8.36000 3.3508076668 2.6005036831    3.349  2.352  4.0611  3.808    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.109 -0.942 -0.646 -0.561 -0.532 -0.489 -0.393 -0.364 -0.339
0.014393 -0.01000 8.36000 3.4000000954 2.6011312008    3.398  2.390  4.0563  3.757    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.205 -1.049 -0.764 -0.681 -0.654 -0.613 -0.521 -0.494 -0.470
0.014393 -0.01000 8.36000 3.4331407547 2.6015422344    3.431  2.415  4.0524  3.720    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.268 -1.121 -0.847 -0.765 -0.739 -0.700 -0.611 -0.586 -0.562
0.014393 -0.01000 8.36000 3.4718570709 2.6020112038    3.470  2.445  4.0463  3.670    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.344 -1.208 -0.951 -0.872 -0.847 -0.811 -0.729 -0.705 -0.683
0.014393 -0.01000 8.36000 3.5064148903 2.6024196148    3.504  2.473  4.0392  3.619    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.411 -1.288 -1.051 -0.975 -0.953 -0.919 -0.844 -0.822 -0.802
0.014393 -0.01000 8.36000 3.5383906364 2.6027894020    3.536  2.498  4.0317  3.568    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.474 -1.363 -1.148 -1.075 -1.055 -1.025 -0.958 -0.939 -0.920
0.014393 -0.01000 8.36000 3.5653853416 2.6030955315    3.563  2.520  4.0242  3.519    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.530 -1.429 -1.236 -1.167 -1.150 -1.123 -1.064 -1.047 -1.030
0.014393 -0.01000 8.36000 3.5931754112 2.6034054756    3.591  2.546  4.0174  3.469    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.595 -1.504 -1.331 -1.266 -1.250 -1.226 -1.175 -1.161 -1.146
0.014393 -0.01000 8.36000 3.5999996662 2.6034805775    3.598  2.553  4.0163  3.458    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.613 -1.523 -1.353 -1.289 -1.274 -1.251 -1.201 -1.187 -1.172
0.014393 -0.01000 8.36000 3.6072764397 2.6035604477    3.605  2.561  4.0150  3.446    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.632 -1.544 -1.377 -1.314 -1.299 -1.277 -1.228 -1.215 -1.200
0.014393 -0.01000 8.36000 3.6116385460 2.6036081314    3.609  2.568  4.0165  3.446    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.649 -1.561 -1.389 -1.324 -1.309 -1.286 -1.235 -1.222 -1.207
0.014393 -0.01000 8.36000 3.6226799488 2.6037282944    3.620  2.593  4.0270  3.464    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.713 -1.615 -1.408 -1.336 -1.318 -1.290 -1.228 -1.211 -1.193
0.014393 -0.01000 8.36000 3.6256344318 2.6037602425    3.623  2.608  4.0366  3.488    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.750 -1.642 -1.405 -1.327 -1.306 -1.274 -1.201 -1.181 -1.160
0.014393 -0.01000 8.36000 3.6271739006 2.6037769318    3.625  2.624  4.0468  3.513    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.789 -1.667 -1.398 -1.314 -1.291 -1.255 -1.171 -1.148 -1.125
0.014393 -0.01000 8.36000 3.6279993057 2.6037857533    3.626  2.640  4.0567  3.536    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.830 -1.694 -1.394 -1.305 -1.279 -1.239 -1.146 -1.119 -1.094
0.014393 -0.01000 8.36000 3.6284892559 2.6037909985    3.626  2.658  4.0661  3.556    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.875 -1.723 -1.394 -1.301 -1.273 -1.229 -1.127 -1.097 -1.070
0.014393 -0.01000 8.36000 3.6288208961 2.6037945747    3.627  2.678  4.0753  3.573    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.925 -1.757 -1.401 -1.303 -1.273 -1.226 -1.114 -1.083 -1.054
0.014393 -0.01000 8.36000 3.6290035248 2.6037967205    3.627  2.685  4.0793  3.582    1  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.942 -1.767 -1.398 -1.298 -1.268 -1.219 -1.104 -1.071 -1.042
0.014393 -0.01000 8.36000 3.6291005611 2.6037976742    3.627  2.668  4.0757  3.584    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.900 -1.730 -1.374 -1.276 -1.246 -1.199 -1.087 -1.055 -1.026
0.014393 -0.01000 8.36000 3.6292383671 2.6037991047    3.627  2.635  4.0654  3.576    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.818 -1.666 -1.341 -1.248 -1.221 -1.177 -1.075 -1.046 -1.019
0.014393 -0.01000 8.36000 3.6293320656 2.6038002968    3.627  2.620  4.0561  3.554    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.781 -1.643 -1.347 -1.259 -1.233 -1.193 -1.100 -1.074 -1.049
0.014393 -0.01000 8.36000 3.6294560432 2.6038014889    3.627  2.618  4.0444  3.509    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.775 -1.656 -1.395 -1.312 -1.290 -1.254 -1.174 -1.151 -1.128
0.014393 -0.01000 8.36000 3.6295950413 2.6038031578    3.627  2.629  4.0329  3.452    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.801 -1.700 -1.473 -1.397 -1.377 -1.347 -1.278 -1.259 -1.239
0.014393 -0.01000 8.36000 3.6297512054 2.6038048267    3.628  2.641  4.0212  3.393    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.833 -1.747 -1.555 -1.485 -1.469 -1.444 -1.388 -1.373 -1.356
0.014393 -0.01000 8.36000 3.6299204826 2.6038064957    3.628  2.651  4.0095  3.337    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.857 -1.782 -1.626 -1.564 -1.552 -1.533 -1.490 -1.479 -1.465
0.014393 -0.01000 8.36000 3.6300992966 2.6038084030    3.628  2.656  3.9978  3.284    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.871 -1.805 -1.685 -1.633 -1.625 -1.612 -1.583 -1.576 -1.566
0.014393 -0.01000 8.36000 3.6302855015 2.6038105488    3.628  2.659  3.9861  3.234    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.878 -1.818 -1.735 -1.693 -1.690 -1.683 -1.669 -1.667 -1.660
0.014393 -0.01000 8.36000 3.6304762363 2.6038124561    3.628  2.660  3.9743  3.186    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.881 -1.822 -1.777 -1.746 -1.749 -1.749 -1.750 -1.754 -1.750
0.014393 -0.01000 8.36000 3.6306691170 2.6038146019    3.628  2.660  3.9625  3.140    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.880 -1.817 -1.809 -1.792 -1.802 -1.810 -1.827 -1.836 -1.836
0.014393 -0.01000 8.36000 3.6308617592 2.6038167477    3.629  2.658  3.9507  3.094    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.875 -1.804 -1.833 -1.832 -1.850 -1.867 -1.900 -1.916 -1.919
0.014393 -0.01000 8.36000 3.6310513020 2.6038186550    3.629  2.655  3.9389  3.050    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.868 -1.780 -1.846 -1.864 -1.892 -1.919 -1.970 -1.993 -2.000
0.014393 -0.01000 8.36000 3.6312358379 2.6038208008    3.629  2.651  3.9270  3.006    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.858 -1.745 -1.845 -1.887 -1.928 -1.967 -2.037 -2.069 -2.078
0.014393 -0.01000 8.36000 3.6314139366 2.6038227081    3.629  2.647  3.9151  2.964    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.846 -1.702 -1.831 -1.899 -1.955 -2.009 -2.099 -2.143 -2.155
0.014393 -0.01000 8.36000 3.6315841675 2.6038243771    3.629  2.641  3.9032  2.922    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.833 -1.656 -1.806 -1.903 -1.977 -2.047 -2.159 -2.215 -2.230
0.014393 -0.01000 8.36000 3.6317462921 2.6038262844    3.630  2.635  3.8913  2.880    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.817 -1.606 -1.770 -1.900 -1.994 -2.082 -2.216 -2.287 -2.304
0.014393 -0.01000 8.36000 3.6319000721 2.6038279533    3.630  2.628  3.8794  2.839    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.801 -1.553 -1.719 -1.889 -2.007 -2.115 -2.271 -2.358 -2.378
0.014393 -0.01000 8.36000 3.6320452690 2.6038293839    3.630  2.621  3.8676  2.799    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.782 -1.496 -1.659 -1.873 -2.016 -2.144 -2.324 -2.429 -2.451
0.014393 -0.01000 8.36000 3.6321823597 2.6038310528    3.630  2.613  3.8557  2.759    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.763 -1.436 -1.594 -1.851 -2.020 -2.170 -2.374 -2.499 -2.523
0.014393 -0.01000 8.36000 3.6323113441 2.6038322449    3.630  2.605  3.8439  2.720    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.743 -1.370 -1.523 -1.824 -2.019 -2.191 -2.420 -2.567 -2.593
0.014393 -0.01000 8.36000 3.6324329376 2.6038336754    3.630  2.597  3.8321  2.682    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.721 -1.299 -1.450 -1.794 -2.014 -2.209 -2.464 -2.634 -2.661
0.014393 -0.01000 8.36000 3.6325478554 2.6038348675    3.630  2.588  3.8203  2.644    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.699 -1.219 -1.370 -1.759 -2.005 -2.222 -2.505 -2.698 -2.728
0.014393 -0.01000 8.36000 3.6326558590 2.6038360596    3.630  2.578  3.8086  2.606    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.676 -1.127 -1.285 -1.721 -1.994 -2.233 -2.543 -2.761 -2.793
0.014393 -0.01000 8.36000 3.6327579021 2.6038372517    3.631  2.569  3.7970  2.569    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.652 -1.018 -1.192 -1.681 -1.981 -2.242 -2.580 -2.822 -2.859
0.014393 -0.01000 8.36000 3.6328547001 2.6038382053    3.631  2.559  3.7855  2.533    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.627 -0.900 -1.094 -1.638 -1.965 -2.247 -2.614 -2.881 -2.921
0.014393 -0.01000 8.36000 3.6329467297 2.6038391590    3.631  2.548  3.7745  2.500    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.601 -0.772 -0.993 -1.590 -1.944 -2.247 -2.643 -2.936 -2.980
0.014393 -0.01000 8.36000 3.6330358982 2.6038401127    3.631  2.538  3.7643  2.469    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.574 -0.639 -0.892 -1.539 -1.918 -2.241 -2.665 -2.984 -3.031
0.014393 -0.01000 8.36000 3.6331272125 2.6038410664    3.631  2.525  3.7545  2.443    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.544 -0.502 -0.792 -1.485 -1.885 -2.227 -2.679 -3.023 -3.073
0.014393 -0.01000 8.36000 3.6332266331 2.6038422585    3.631  2.511  3.7454  2.421    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.507 -0.360 -0.691 -1.423 -1.845 -2.203 -2.682 -3.050 -3.102
0.014393 -0.01000 8.36000 3.6333444118 2.6038434505    3.631  2.492  3.7369  2.406    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.460 -0.205 -0.581 -1.350 -1.791 -2.165 -2.669 -3.061 -3.115
0.014393 -0.01000 8.36000 3.6334640980 2.6038446426    3.631  2.471  3.7292  2.396    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.408 -0.046 -0.470 -1.273 -1.733 -2.120 -2.648 -3.061 -3.117
0.014393 -0.01000 8.36000 3.6335999966 2.6038463116    3.631  2.446  3.7215  2.390    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.345 0.134 -0.345 -1.184 -1.662 -2.062 -2.616 -3.050 -3.108
0.014393 -0.01000 8.36000 3.6337492466 2.6038477421    3.632  2.419  3.7138  2.386    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.277 0.325 -0.214 -1.087 -1.584 -1.998 -2.577 -3.032 -3.093
0.014393 -0.01000 8.36000 3.6339125633 2.6038496494    3.632  2.395  3.7058  2.378    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.218 0.521 -0.086 -0.996 -1.513 -1.940 -2.546 -3.024 -3.088
0.014393 -0.01000 8.36000 3.6340904236 2.6038515568    3.632  2.382  3.6975  2.358    2  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.185 0.709 0.023 -0.927 -1.466 -1.908 -2.544 -3.045 -3.113
0.014393 -0.01000 8.36000 3.6341547966 2.6038522720    3.632  2.385  3.6946  2.343    3  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.194 0.760 0.042 -0.921 -1.468 -1.916 -2.562 -3.072 -3.141
0.014393 -0.01000 8.36000 3.6343505383 2.6038541794    3.632  2.413  3.6859  2.281    3  0.000  0.538     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.117e-01 2.739e-01 2.560e-03 6.991e-04 6.349e-03 -1.000 1.443e-02 -1.262 0.875 0.060 -0.947 -1.518 -1.983 -2.660 -3.195 -3.269
0.014393 -0.01000 8.36000 3.6344914436 2.6038558483    3.632  2.446  3.6802  2.225    3  0.000  0.537     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.116e-01 2.739e-01 2.558e-03 6.994e-04 6.349e-03 -1.000 1.443e-02 -1.345 0.922 0.039 -0.999 -1.588 -2.063 -2.762 -3.313 -3.390
0.014393 -0.01000 8.36000 3.6346416473 2.6038575172    3.632  2.484  3.6749  2.166    3  0.000  0.535     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 7.116e-01 2.740e-01 2.546e-03 7.034e-04 6.349e-03 -1.000 1.443e-02 -1.439 0.958 0.006 -1.062 -1.668 -2.155 -2.873 -3.439 -3.519
0.014393 -0.01000 8.36000 3.6347939968 2.6038589478    3.633  2.519  3.6706  2.113    3  0.000  0.527     3.00     2.60     1.97     1.43     1.17  4    -1e-30      0.00 7.115e-01 2.740e-01 2.510e-03 7.239e-04 6.349e-03 -1.000 1.443e-02 -1.528 0.978 -0.033 -1.126 -1.745 -2.241 -2.976 -3.554 -3.637
0.014393 -0.01000 8.36000 3.6350126266 2.6038613319    3.633  2.559  3.6661  2.055    3  0.000  0.501     3.38     2.88     2.18     1.58     1.29  4    -1e-30      0.00 7.114e-01 2.741e-01 2.386e-03 8.441e-04 6.349e-03 -1.000 1.444e-02 -1.628 0.995 -0.078 -1.197 -1.831 -2.337 -3.089 -3.681 -3.767
0.014393 -0.01000 8.36000 3.6353280544 2.6038649082    3.633  2.607  3.6610  1.987    3  0.000  0.455     3.88     3.26     2.45     1.78     1.45  4    -1e-30      0.00 7.112e-01 2.742e-01 2.165e-03 1.098e-03 6.349e-03 -1.000 1.453e-02 -1.747 1.008 -0.132 -1.283 -1.934 -2.451 -3.223 -3.830 -3.919
0.014393 -0.01000 8.36000 3.6355464458 2.6038670540    3.633  2.634  3.6581  1.948    3  0.000  0.432     4.21     3.50     2.63     1.91     1.56  4    -1e-30      0.00 7.112e-01 2.743e-01 2.058e-03 1.230e-03 6.349e-03 -1.000 1.453e-02 -1.816 1.006 -0.162 -1.333 -1.994 -2.517 -3.300 -3.912 -4.004
0.014393 -0.01000 8.36000 3.6355900764 2.6038675308    3.633  2.640  3.6575  1.940    3  0.000  0.428     4.28     3.55     2.66     1.93     1.58  4    -1e-30      0.00 7.111e-01 2.743e-01 2.036e-03 1.256e-03 6.349e-03 -1.000 1.453e-02 -1.830 1.005 -0.168 -1.343 -2.005 -2.530 -3.316 -3.929 -4.022
0.014393 -0.01000 8.36000 3.6356320381 2.6038680077    3.633  2.645  3.6570  1.933    3  0.000  0.424     4.34     3.60     2.69     1.96     1.60  4    -1e-30      0.00 7.111e-01 2.744e-01 2.019e-03 1.277e-03 6.349e-03 -1.000 1.453e-02 -1.843 1.003 -0.174 -1.353 -2.017 -2.542 -3.330 -3.944 -4.038
0.014393 -0.01000 8.36000 3.6359252930 2.6038713455    3.634  2.682  3.6535  1.882    3  0.000  0.404     4.82     3.94     2.94     2.14     1.75  4    -1e-30      0.00 7.109e-01 2.746e-01 1.924e-03 1.395e-03 6.349e-03 -1.000 1.453e-02 -1.935 0.992 -0.218 -1.422 -2.096 -2.629 -3.431 -4.051 -4.149
0.014393 -0.01000 8.36000 3.6362180710 2.6038744450    3.634  2.719  3.6500  1.832    3  0.000  0.390     5.34     4.32     3.21     2.34     1.91  4    -1e-30      0.00 7.107e-01 2.748e-01 1.854e-03 1.487e-03 6.341e-03 -1.000 1.454e-02 -2.027 0.976 -0.263 -1.491 -2.175 -2.715 -3.531 -4.158 -4.261
0.014393 -0.01000 8.36000 3.6365113258 2.6038775444    3.634  2.756  3.6467  1.782    3  0.000  0.383     5.92     4.73     3.50     2.55     2.09  4    -1e-30      0.00 7.093e-01 2.761e-01 1.801e-03 1.617e-03 6.266e-03 -1.000 1.454e-02 -2.119 0.956 -0.309 -1.560 -2.253 -2.801 -3.631 -4.263 -4.371
0.014393 -0.01000 8.36000 3.6368463039 2.6038811207    3.635  2.798  3.6431  1.725    3  0.000  0.380     6.64     5.24     3.86     2.82     2.31  4    -1e-30      0.00 7.059e-01 2.796e-01 1.749e-03 1.800e-03 6.130e-03 -1.000 1.453e-02 -2.225 0.927 -0.365 -1.640 -2.343 -2.899 -3.744 -4.383 -4.496
0.014393 -0.01000 8.36000 3.6371388435 2.6038842201    3.635  2.835  3.6400  1.676    3  0.000  0.379     7.35     5.73     4.20     3.07     2.52  4    -1e-30      0.00 7.016e-01 2.839e-01 1.710e-03 1.956e-03 6.007e-03 -1.000 1.453e-02 -2.317 0.899 -0.415 -1.712 -2.422 -2.985 -3.843 -4.487 -4.605
0.014393 -0.01000 8.36000 3.6374318600 2.6038873196    3.635  2.872  3.6370  1.626    3  0.000  0.379     8.12     6.27     4.58     3.35     2.74  4    -1e-30      0.00 6.968e-01 2.887e-01 1.677e-03 2.090e-03 5.900e-03 -1.000 1.453e-02 -2.411 0.868 -0.466 -1.783 -2.500 -3.071 -3.942 -4.591 -4.715
0.014393 -0.01000 8.36000 3.6377246380 2.6038906574    3.635  2.910  3.6341  1.577    3  0.000  0.379     8.99     6.85     4.99     3.66     2.99  4    -1e-30      0.00 6.921e-01 2.933e-01 1.651e-03 2.201e-03 5.811e-03 -1.000 1.452e-02 -2.505 0.833 -0.521 -1.856 -2.580 -3.158 -4.042 -4.696 -4.825
0.014393 -0.01000 8.36000 3.6380176544 2.6038937569    3.636  2.948  3.6310  1.526    3  0.000  0.379     9.97     7.51     5.44     4.00     3.27  4    -1e-30      0.00 6.878e-01 2.977e-01 1.630e-03 2.289e-03 5.740e-03 -1.000 1.452e-02 -2.601 0.799 -0.574 -1.929 -2.660 -3.245 -4.144 -4.802 -4.937
0.014393 -0.01000 8.36000 3.6383104324 2.6038968563    3.636  2.987  3.6279  1.476    3  0.000  0.378    11.06     8.23     5.94     4.37     3.58  4    -1e-30      0.00 6.840e-01 3.015e-01 1.614e-03 2.358e-03 5.684e-03 -1.000 1.453e-02 -2.696 0.783 -0.625 -1.998 -2.738 -3.333 -4.246 -4.911 -5.051
0.014393 -0.01000 8.36000 3.6386198997 2.6039001942    3.636  3.024  3.6248  1.426    3  0.000  0.378    12.23     8.99     6.46     4.76     3.90  4    -1e-30      0.00 6.812e-01 3.042e-01 1.602e-03 2.407e-03 5.645e-03 -1.000 1.452e-02 -2.789 0.788 -0.669 -2.062 -2.814 -3.420 -4.346 -5.019 -5.164
0.014393 -0.01000 8.36000 3.6392347813 2.6039068699    3.637  3.054  3.6224  1.387    3  0.000  0.378    13.25     9.66     6.92     5.10     4.18  4    -1e-30      0.00 6.789e-01 3.066e-01 1.593e-03 2.446e-03 5.613e-03 -1.000 1.451e-02 -2.864 0.792 -0.705 -2.113 -2.875 -3.489 -4.426 -5.107 -5.254
0.014393 -0.01000 8.36000 3.6414048672 2.6039299965    3.639  3.029  3.6247  1.421    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.789e-01 3.066e-01 1.593e-03 2.446e-03 5.613e-03 -1.000 1.451e-02 -2.803 0.780 -0.680 -2.074 -2.827 -3.433 -4.359 -5.033 -5.178
0.014393 -0.01000 8.36000 3.6437966824 2.6039557457    3.642  2.993  3.6281  1.471    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.789e-01 3.065e-01 1.593e-03 2.446e-03 5.613e-03 -1.000 1.451e-02 -2.711 0.763 -0.643 -2.016 -2.755 -3.349 -4.260 -4.925 -5.065
0.014393 -0.01000 8.36000 3.6455831528 2.6039748192    3.643  2.956  3.6314  1.521    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.613e-03 -1.000 1.451e-02 -2.620 0.768 -0.599 -1.952 -2.681 -3.265 -4.162 -4.818 -4.953
0.014393 -0.01000 8.36000 3.6470530033 2.6039903164    3.645  2.919  3.6346  1.571    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.613e-03 -1.000 1.451e-02 -2.528 0.795 -0.551 -1.884 -2.606 -3.182 -4.064 -4.715 -4.844
0.014393 -0.01000 8.36000 3.6483833790 2.6040046215    3.646  2.881  3.6381  1.623    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.613e-03 -1.000 1.451e-02 -2.433 0.819 -0.503 -1.815 -2.528 -3.096 -3.963 -4.607 -4.730
0.014393 -0.01000 8.36000 3.6495888233 2.6040174961    3.647  2.844  3.6413  1.673    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.613e-03 -1.000 1.451e-02 -2.341 0.843 -0.455 -1.746 -2.452 -3.011 -3.864 -4.503 -4.620
0.014393 -0.01000 8.36000 3.6508109570 2.6040306091    3.649  2.805  3.6448  1.726    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.451e-02 -2.243 0.869 -0.404 -1.672 -2.369 -2.921 -3.759 -4.392 -4.504
0.014393 -0.01000 8.36000 3.6520452499 2.6040437222    3.650  2.766  3.6482  1.779    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -2.145 0.892 -0.354 -1.598 -2.286 -2.829 -3.653 -4.280 -4.387
0.014393 -0.01000 8.36000 3.6533238888 2.6040573120    3.651  2.727  3.6517  1.832    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -2.048 0.914 -0.304 -1.525 -2.203 -2.739 -3.548 -4.169 -4.270
0.014393 -0.01000 8.36000 3.6547045708 2.6040718555    3.652  2.689  3.6553  1.885    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -1.952 0.931 -0.257 -1.452 -2.120 -2.648 -3.443 -4.057 -4.154
0.014393 -0.01000 8.36000 3.6562633514 2.6040885448    3.654  2.651  3.6589  1.938    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -1.857 0.944 -0.212 -1.381 -2.038 -2.558 -3.339 -3.947 -4.039
0.014393 -0.01000 8.36000 3.6581103802 2.6041080952    3.656  2.614  3.6626  1.990    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -1.764 0.952 -0.169 -1.311 -1.957 -2.470 -3.236 -3.837 -3.925
0.014393 -0.01000 8.36000 3.6604592800 2.6041328907    3.658  2.578  3.6666  2.042    4  0.000  0.378     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -1.674 0.940 -0.129 -1.247 -1.879 -2.384 -3.135 -3.725 -3.810
0.014393 -0.01000 8.36000 3.6640381813 2.6041707993    3.662  2.541  3.6714  2.098    4  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.790e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -1.584 0.906 -0.097 -1.187 -1.803 -2.297 -3.029 -3.605 -3.687
0.014393 -0.01000 8.36000 3.6708471775 2.6042425632    3.669  2.513  3.6784  2.155    4  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.791e-01 3.065e-01 1.593e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -1.513 0.810 -0.104 -1.158 -1.752 -2.232 -2.937 -3.492 -3.570
0.014393 -0.01000 8.36000 3.6729164124 2.6042642593    3.671  2.511  3.6803  2.165    4  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.791e-01 3.064e-01 1.594e-03 2.446e-03 5.612e-03 -1.000 1.450e-02 -1.507 0.772 -0.119 -1.163 -1.751 -2.227 -2.925 -3.474 -3.551
0.014393 -0.01000 8.36000 3.6745646000 2.6042816639    3.672  2.515  3.6816  2.167    4  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.791e-01 3.064e-01 1.594e-03 2.446e-03 5.612e-03 -1.000 1.449e-02 -1.517 0.735 -0.143 -1.180 -1.765 -2.237 -2.931 -3.476 -3.552
0.014393 -0.01000 8.36000 3.6832525730 2.6043725014    3.681  2.535  3.6870  2.169    5  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.791e-01 3.064e-01 1.594e-03 2.446e-03 5.611e-03 -1.000 1.449e-02 -1.568 0.574 -0.246 -1.260 -1.828 -2.291 -2.964 -3.494 -3.567
0.014393 -0.01000 8.36000 3.7124545574 2.6046745777    3.710  2.584  3.6891  2.132    5  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.792e-01 3.063e-01 1.594e-03 2.447e-03 5.610e-03 -1.000 1.448e-02 -1.690 0.416 -0.387 -1.394 -1.957 -2.415 -3.081 -3.603 -3.675
0.014393 -0.01000 8.36000 3.7473917007 2.6050286293    3.745  2.642  3.6901  2.082    5  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.793e-01 3.062e-01 1.594e-03 2.447e-03 5.609e-03 -1.000 1.446e-02 -1.835 0.262 -0.538 -1.545 -2.105 -2.561 -3.223 -3.741 -3.812
0.014393 -0.01000 8.36000 3.7602891922 2.6051573753    3.758  2.662  3.6901  2.064    5  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.794e-01 3.061e-01 1.595e-03 2.447e-03 5.609e-03 -1.000 1.446e-02 -1.885 0.217 -0.586 -1.595 -2.155 -2.611 -3.273 -3.791 -3.862
0.014393 -0.01000 8.36000 3.7999999523 2.6055479050    3.798  2.689  3.6816  2.007    6  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.795e-01 3.060e-01 1.595e-03 2.448e-03 5.607e-03 -1.000 1.444e-02 -1.953 0.338 -0.564 -1.619 -2.203 -2.676 -3.370 -3.912 -3.988
0.014393 -0.01000 8.36000 3.8014929295 2.6055624485    3.800  2.690  3.6812  2.004    6  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.796e-01 3.060e-01 1.595e-03 2.448e-03 5.608e-03 -1.000 1.444e-02 -1.956 0.343 -0.563 -1.619 -2.205 -2.679 -3.374 -3.917 -3.993
0.014393 -0.01000 8.36000 3.8111214638 2.6056554317    3.809  2.693  3.6782  1.991    6  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.796e-01 3.060e-01 1.595e-03 2.448e-03 5.608e-03 -1.000 1.444e-02 -1.963 0.402 -0.537 -1.609 -2.204 -2.684 -3.390 -3.942 -4.020
0.014393 -0.01000 8.36000 3.8229944706 2.6057696342    3.822  2.705  3.6678  1.939    6  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -1.992 0.602 -0.449 -1.577 -2.204 -2.704 -3.450 -4.029 -4.115
0.014393 -0.01000 8.36000 3.8261458874 2.6057999134    3.825  2.734  3.6614  1.884    6  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.065 0.673 -0.443 -1.610 -2.256 -2.770 -3.541 -4.135 -4.227
0.014393 -0.01000 8.36000 3.8270859718 2.6058087349    3.826  2.768  3.6565  1.831    6  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.149 0.699 -0.463 -1.661 -2.323 -2.847 -3.637 -4.242 -4.340
0.014393 -0.01000 8.36000 3.8273992538 2.6058118343    3.826  2.803  3.6521  1.778    6  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.239 0.706 -0.495 -1.722 -2.396 -2.929 -3.737 -4.351 -4.455
0.014393 -0.01000 8.36000 3.8274402618 2.6058120728    3.826  2.810  3.6513  1.768    6  0.000  0.379     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.255 0.707 -0.501 -1.733 -2.409 -2.944 -3.755 -4.371 -4.475
0.014393 -0.01000 8.36000 3.8275744915 2.6058135033    3.826  2.858  3.6464  1.701    7  0.000  0.379     6.94     5.55     4.08     2.98     2.44  4    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.374 0.694 -0.553 -1.818 -2.508 -3.054 -3.886 -4.511 -4.623
0.014393 -0.01000 8.36000 3.8276777267 2.6058144569    3.826  2.890  3.6433  1.656    7  0.000  0.379     7.60     6.01     4.41     3.22     2.64  4    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.454 0.678 -0.593 -1.877 -2.575 -3.128 -3.973 -4.603 -4.720
0.014393 -0.01000 8.36000 3.8278996944 2.6058166027    3.826  2.894  3.6432  1.651    7  0.000  0.379     7.69     6.07     4.45     3.25     2.66  4    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.466 0.669 -0.602 -1.888 -2.586 -3.139 -3.985 -4.615 -4.732
0.014393 -0.01000 8.36000 3.8283815384 2.6058211327    3.827  2.867  3.6456  1.688    7  0.000  0.379     7.13     5.68     4.17     3.05     2.49  4    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.399 0.686 -0.567 -1.837 -2.529 -3.077 -3.912 -4.538 -4.652
0.014393 -0.01000 8.36000 3.8288369179 2.6058254242    3.827  2.883  3.6438  1.666    7  0.000  0.379     7.46     5.91     4.34     3.17     2.59  4    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.437 0.685 -0.583 -1.863 -2.559 -3.111 -3.954 -4.584 -4.699
0.014393 -0.01000 8.36000 3.8291621208 2.6058285236    3.828  2.915  3.6408  1.621    7  0.000  0.379     8.18     6.42     4.69     3.43     2.81  4    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.519 0.667 -0.623 -1.924 -2.628 -3.187 -4.042 -4.678 -4.798
0.014393 -0.01000 8.36000 3.8295621872 2.6058323383    3.828  2.951  3.6373  1.571    7  0.000  0.379     9.05     7.01     5.10     3.74     3.06  4    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.607 0.651 -0.665 -1.987 -2.699 -3.267 -4.137 -4.779 -4.906
0.014393 -0.01000 8.36000 3.8300857544 2.6058373451    3.829  2.988  3.6338  1.520    7  0.000  0.379    10.07     7.70     5.58     4.09     3.35  4    -1e-30      0.00 6.796e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.701 0.629 -0.712 -2.054 -2.775 -3.352 -4.238 -4.886 -5.019
0.014393 -0.01000 8.36000 3.8307368755 2.6058435440    3.829  3.028  3.6303  1.466    7  0.000  0.379    11.25     8.49     6.12     4.49     3.68  4    -1e-30      0.00 6.797e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.801 0.626 -0.761 -2.125 -2.857 -3.444 -4.346 -5.002 -5.141
0.014393 -0.01000 8.36000 3.8314580917 2.6058504581    3.830  3.070  3.6265  1.409    7  0.000  0.379    12.64     9.40     6.75     4.96     4.07  4    -1e-30      0.00 6.797e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -2.905 0.641 -0.805 -2.194 -2.940 -3.540 -4.459 -5.126 -5.269
0.014393 -0.01000 8.36000 3.8321766853 2.6058573723    3.831  3.112  3.6227  1.352    7  0.000  0.379    14.21    10.42     7.45     5.49     4.50  4    -1e-30      0.00 6.797e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -3.009 0.660 -0.849 -2.261 -3.023 -3.636 -4.572 -5.251 -5.398
0.014393 -0.01000 8.36000 3.8328576088 2.6058638096    3.831  3.154  3.6190  1.296    7  0.000  0.379    15.96    11.54     8.21     6.06     4.97  4    -1e-30      0.00 6.797e-01 3.059e-01 1.596e-03 2.447e-03 5.608e-03 -1.000 1.444e-02 -3.114 0.675 -0.894 -2.329 -3.105 -3.732 -4.686 -5.374 -5.527
0.014393 -0.01000 8.36000 3.8334841728 2.6058697701    3.832  3.196  3.6154  1.239    7  0.000  0.379    17.93    12.78     9.05     6.69     5.48  4    -1e-30      0.00 6.797e-01 3.059e-01 1.595e-03 2.448e-03 5.608e-03 -1.000 1.444e-02 -3.219 0.688 -0.938 -2.395 -3.186 -3.828 -4.799 -5.498 -5.655
0.014393 -0.01000 8.36000 3.8340542316 2.6058752537    3.833  3.238  3.6116  1.182    7  0.000  0.378    20.18    14.18     9.99     7.39     6.07  4    -1e-30      0.00 6.797e-01 3.059e-01 1.591e-03 2.451e-03 5.608e-03 -1.000 1.444e-02 -3.324 0.708 -0.978 -2.459 -3.266 -3.924 -4.912 -5.622 -5.786
0.014393 -0.01000 8.36000 3.8345675468 2.6058800220    3.833  3.280  3.6078  1.125    7  0.000  0.377    22.68    15.71    11.03     8.17     6.70  4    -1e-30      0.00 6.797e-01 3.059e-01 1.587e-03 2.456e-03 5.608e-03 -1.000 1.444e-02 -3.429 0.725 -1.017 -2.521 -3.344 -4.019 -5.025 -5.746 -5.915
0.014393 -0.01000 8.36000 3.8350281715 2.6058845520    3.834  3.321  3.6041  1.069    7  0.000  0.376    25.48    17.40    12.16     9.02     7.40  4    -1e-30      0.00 6.797e-01 3.059e-01 1.582e-03 2.462e-03 5.608e-03 -1.000 1.444e-02 -3.533 0.743 -1.054 -2.580 -3.419 -4.112 -5.137 -5.868 -6.043
0.014393 -0.01000 8.36000 3.8354485035 2.6058886051    3.834  3.363  3.6004  1.012    7  0.000  0.375    28.61    19.27    13.40     9.96     8.18  4    -1e-30      0.00 6.797e-01 3.059e-01 1.579e-03 2.466e-03 5.608e-03 -1.000 1.446e-02 -3.637 0.759 -1.092 -2.639 -3.494 -4.206 -5.249 -5.991 -6.171
0.014393 -0.01000 8.36000 3.8358364105 2.6058921814    3.834  3.405  3.5963  0.954    7  0.000  0.374    32.24    21.40    14.81    11.02     9.05  4  -4.1e-30      0.00 6.797e-01 3.059e-01 1.575e-03 2.470e-03 5.608e-03 -1.000 1.446e-02 -3.741 0.784 -1.118 -2.687 -3.561 -4.299 -5.362 -6.116 -6.302
0.014393 -0.01000 8.36000 3.8361976147 2.6058955193    3.835  3.447  3.5923  0.896    7  0.000  0.374    36.34    23.78    16.37    12.21    10.03  4 -2.34e-28      0.00 6.796e-01 3.059e-01 1.573e-03 2.474e-03 5.607e-03 -1.000 1.447e-02 -3.846 0.810 -1.143 -2.734 -3.628 -4.392 -5.476 -6.241 -6.433
0.014393 -0.01000 8.36000 3.8365328312 2.6058988571    3.835  3.489  3.5876  0.835    7  0.000  0.373    41.18    26.53    18.18    13.58    11.16  4 -8.62e-21      0.00 6.796e-01 3.059e-01 1.570e-03 2.477e-03 5.607e-03 -1.000 1.456e-02 -3.952 0.844 -1.156 -2.768 -3.684 -4.483 -5.593 -6.369 -6.569
0.014393 -0.01000 8.36000 3.8368425369 2.6059017181    3.835  3.531  3.5822  0.772    7  0.000  0.373    46.97    29.78    20.30    15.19    12.48  4 -7.15e-09      0.00 6.796e-01 3.058e-01 1.569e-03 2.480e-03 5.605e-03 -1.000 1.462e-02 -4.057 0.891 -1.151 -2.782 -3.726 -4.570 -5.710 -6.502 -6.710
0.014393 -0.01000 8.36000 3.8371300697 2.6059045792    3.835  3.573  3.5780  0.713    7  0.000  0.373    53.02    33.13    22.48    16.84    13.84  4  -8.6e-09      0.00 6.796e-01 3.058e-01 1.566e-03 2.485e-03 5.604e-03 -1.000 1.461e-02 -4.163 0.905 -1.164 -2.809 -3.776 -4.661 -5.826 -6.628 -6.843
0.014393 -0.01000 8.36000 3.8373975754 2.6059069633    3.835  3.615  3.5737  0.653    7  0.000  0.372    59.93    36.89    24.91    18.69    15.37  4 -1.03e-08      0.00 6.795e-01 3.058e-01 1.565e-03 2.489e-03 5.600e-03 -1.000 1.462e-02 -4.269 0.915 -1.170 -2.826 -3.818 -4.750 -5.943 -6.755 -6.977
0.014393 -0.01000 8.36000 3.8376488686 2.6059093475    3.835  3.658  3.5694  0.593    7  0.000  0.372    67.83    41.13    27.63    20.77    17.08  3 -1.24e-08      0.00 6.794e-01 3.060e-01 1.563e-03 2.495e-03 5.596e-03 -1.000 1.460e-02 -4.375 0.925 -1.173 -2.838 -3.857 -4.839 -6.061 -6.884 -7.113
0.014393 -0.01000 8.36000 3.8378853798 2.6059117317    3.834  3.701  3.5649  0.532    7  0.000  0.372    76.89    45.91    30.70    23.11    19.01  3 -1.54e-08      0.00 6.793e-01 3.061e-01 1.561e-03 2.502e-03 5.591e-03 -1.000 1.461e-02 -4.483 0.930 -1.161 -2.827 -3.878 -4.925 -6.181 -7.014 -7.250
0.014393 -0.01000 8.36000 3.8381104469 2.6059138775    3.834  3.745  3.5602  0.470    7  0.000  0.372    87.39    51.37    34.17    25.77    21.21  3 -2.03e-08      0.00 6.789e-01 3.065e-01 1.560e-03 2.509e-03 5.584e-03 -1.000 1.461e-02 -4.592 0.939 -1.144 -2.812 -3.897 -5.011 -6.303 -7.146 -7.389
0.014393 -0.01000 8.36000 3.8383266926 2.6059157848    3.833  3.789  3.5554  0.407    7  0.000  0.372    99.56    57.61    38.12    28.79    23.71  3 -3.03e-08      0.00 6.782e-01 3.072e-01 1.558e-03 2.519e-03 5.577e-03 -1.000 1.461e-02 -4.701 0.946 -1.102 -2.761 -3.893 -5.089 -6.428 -7.280 -7.532
0.014393 -0.01000 8.36000 3.8385350704 2.6059176922    3.832  3.833  3.5505  0.343    7  0.000  0.372   113.54    64.65    42.56    32.20    26.52  3 -4.76e-08      0.00 6.769e-01 3.085e-01 1.554e-03 2.533e-03 5.566e-03 -1.000 1.458e-02 -4.812 0.955 -1.056 -2.706 -3.886 -5.166 -6.554 -7.415 -7.675
0.014393 -0.01000 8.36000 3.8387398720 2.6059198380    3.831  3.878  3.5453  0.277    7  0.000  0.372   129.96    72.79    47.67    36.13    29.76  3 -7.56e-08      0.00 6.740e-01 3.114e-01 1.548e-03 2.561e-03 5.543e-03 -1.000 1.456e-02 -4.924 0.961 -0.979 -2.609 -3.853 -5.231 -6.683 -7.552 -7.821
0.014393 -0.01000 8.36000 3.8389270306 2.6059215069    3.828  3.920  3.5401  0.213    7  0.000  0.372   148.23    81.71    53.23    40.41    33.30  3 -1.17e-07      0.00 6.696e-01 3.159e-01 1.538e-03 2.604e-03 5.508e-03 -1.000 1.454e-02 -5.031 0.973 -0.889 -2.497 -3.809 -5.288 -6.806 -7.685 -7.963
0.014393 -0.01000 8.36000 3.8390831947 2.6059229374    3.825  3.958  3.5354  0.157    7  0.000  0.372   166.39    90.44    58.65    44.60    36.75  2 -1.73e-07      0.00 6.654e-01 3.200e-01 1.529e-03 2.644e-03 5.475e-03 -1.000 1.456e-02 -5.124 0.983 -0.787 -2.367 -3.753 -5.318 -6.915 -7.800 -8.087
0.014393 -0.01000 8.36000 3.8392407894 2.6059246063    3.819  3.997  3.5303  0.096    7  0.000  0.372   188.53   100.94    65.13    49.61    40.89  2 -2.61e-07      0.00 6.620e-01 3.235e-01 1.522e-03 2.677e-03 5.448e-03 -1.000 1.453e-02 -5.223 1.000 -0.664 -2.214 -3.683 -5.346 -7.031 -7.924 -8.220
0.014393 -0.01000 8.36000 3.8393936157 2.6059260368    3.811  4.037  3.5249  0.034    7  0.000  0.372   214.20   112.93    72.49    55.31    45.61  2    -4e-07      0.00 6.598e-01 3.256e-01 1.517e-03 2.698e-03 5.431e-03 -1.000 1.453e-02 -5.323 1.025 -0.490 -2.004 -3.581 -5.337 -7.148 -8.048 -8.356
0.014393 -0.01000 8.36000 3.8395373821 2.6059272289    3.800  4.076  3.5197 -0.028    7  0.000  0.372   242.74   126.07    80.53    61.55    50.76  2 -6.11e-07      0.01 6.587e-01 3.267e-01 1.515e-03 2.708e-03 5.423e-03 -1.000 1.460e-02 -5.421 1.058 -0.304 -1.781 -3.472 -5.318 -7.261 -8.168 -8.489
0.014393 -0.01000 8.36000 3.8397016525 2.6059288979    3.779  4.117  3.5139 -0.094    7  0.000  0.372   277.33   141.79    90.08    68.98    56.91  2  -9.4e-07      0.01 6.582e-01 3.273e-01 1.514e-03 2.714e-03 5.418e-03 -1.000 1.456e-02 -5.522 1.112 -0.050 -1.464 -3.306 -5.241 -7.377 -8.292 -8.628
0.014393 -0.01000 8.36000 3.8399305344 2.6059310436    3.737  4.127  3.5118 -0.117    7  0.000  0.372   289.75   147.49    93.51    71.68    59.14  2 -1.09e-06      0.02 6.578e-01 3.275e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.546 1.152 0.067 -1.324 -3.225 -5.195 -7.407 -8.324 -8.667
0.014393 -0.01000 8.36000 3.8399658203 2.6059312820    3.731  4.102  3.5148 -0.081    7  0.000  0.372   269.07   138.20    87.87    67.30    55.51  2 -8.44e-07      0.01 6.578e-01 3.275e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.485 1.115 -0.073 -1.494 -3.311 -5.233 -7.339 -8.253 -8.586
0.014393 -0.01000 8.36000 3.8399786949 2.6059315205    3.729  4.087  3.5166 -0.059    7  0.000  0.372   257.15   132.79    84.58    64.74    53.40  2 -7.24e-07      0.01 6.578e-01 3.275e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.449 1.102 -0.151 -1.593 -3.361 -5.254 -7.298 -8.208 -8.537
0.014393 -0.01000 8.36000 3.8399877548 2.6059315205    3.728  4.070  3.5188 -0.034    7  0.000  0.372   244.05   126.81    80.94    61.92    51.06  2 -6.09e-07      0.01 6.578e-01 3.275e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.406 1.087 -0.241 -1.707 -3.419 -5.278 -7.250 -8.157 -8.480
0.014393 -0.01000 8.36000 3.8399958611 2.6059317589    3.727  4.051  3.5213 -0.004    7  0.000  0.372   229.78   120.26    76.94    58.81    48.49  2 -5.01e-07      0.00 6.578e-01 3.275e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.358 1.074 -0.335 -1.822 -3.475 -5.293 -7.193 -8.097 -8.415
0.014393 -0.01000 8.36000 3.8400099277 2.6059317589    3.726  4.022  3.5250  0.039    7  0.000  0.372   210.13   111.14    71.36    54.48    44.92  2  -3.7e-07      0.00 6.578e-01 3.275e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.285 1.055 -0.459 -1.972 -3.547 -5.300 -7.110 -8.010 -8.317
0.014393 -0.01000 8.36000 3.8400194645 2.6059319973    3.725  3.993  3.5286  0.083    7  0.000  0.372   192.20   102.74    66.20    50.48    41.61  2 -2.74e-07      0.00 6.578e-01 3.275e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.213 1.041 -0.575 -2.113 -3.613 -5.304 -7.026 -7.921 -8.221
0.014393 -0.01000 8.36000 3.8400323391 2.6059319973    3.725  3.987  3.5294  0.092    7  0.000  0.372   188.52   101.01    65.13    49.66    40.93  2 -2.57e-07      0.00 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.197 1.039 -0.601 -2.144 -3.628 -5.305 -7.008 -7.902 -8.200
0.014393 -0.01000 8.36000 3.8400657177 2.6059322357    3.722  4.071  3.5186 -0.036    7  0.000  0.372   245.09   127.30    81.24    62.15    51.25  2  -6.2e-07      0.01 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.409 1.090 -0.231 -1.694 -3.412 -5.274 -7.252 -8.160 -8.484
0.014393 -0.01000 8.36000 3.8400828838 2.6059324741    3.720  4.094  3.5157 -0.071    7  0.000  0.372   263.01   135.48    86.21    66.02    54.45  2 -7.84e-07      0.01 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.465 1.112 -0.107 -1.537 -3.331 -5.239 -7.316 -8.228 -8.559
0.014393 -0.01000 8.36000 3.8400948048 2.6059327126    3.719  4.098  3.5150 -0.078    7  0.000  0.372   266.75   137.18    87.25    66.82    55.12  2 -8.24e-07      0.01 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.475 1.117 -0.080 -1.504 -3.314 -5.231 -7.329 -8.242 -8.574
0.014393 -0.01000 8.36000 3.8400952816 2.6059327126    3.719  4.092  3.5158 -0.068    7  0.000  0.372   261.72   134.89    85.86    65.74    54.22  2 -7.72e-07      0.01 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.460 1.111 -0.114 -1.546 -3.336 -5.241 -7.311 -8.223 -8.554
0.014393 -0.01000 8.36000 3.8400971889 2.6059327126    3.718  4.089  3.5162 -0.064    7  0.000  0.372   259.49   133.88    85.24    65.26    53.83  2 -7.52e-07      0.01 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.453 1.109 -0.128 -1.564 -3.344 -5.244 -7.303 -8.215 -8.544
0.014393 -0.01000 8.36000 3.8401010036 2.6059327126    3.718  4.097  3.5151 -0.076    7  0.000  0.372   266.08   136.88    87.06    66.68    55.00  2 -8.18e-07      0.01 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.473 1.117 -0.084 -1.508 -3.316 -5.232 -7.326 -8.239 -8.571
0.014393 -0.01000 8.36000 3.8401064873 2.6059327126    3.717  4.106  3.5140 -0.089    7  0.000  0.372   273.22   140.11    89.03    68.21    56.26  2 -8.95e-07      0.01 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.494 1.129 -0.034 -1.447 -3.285 -5.218 -7.350 -8.264 -8.600
0.014393 -0.01000 8.36000 3.8401169777 2.6059327126    3.715  4.115  3.5127 -0.105    7  0.000  0.372   281.79   143.98    91.37    70.03    57.77  2 -9.93e-07      0.01 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.519 1.146 0.027 -1.373 -3.246 -5.200 -7.377 -8.293 -8.633
0.014393 -0.01000 8.36000 3.8401429653 2.6059329510    3.711  4.149  3.5082 -0.157    7  0.000  0.372   313.52   158.20    99.97    76.73    63.31  2  -1.4e-06      0.03 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.602 1.220 0.253 -1.105 -3.103 -5.126 -7.468 -8.392 -8.747
0.014393 -0.01000 8.36000 3.8401432037 2.6059329510    3.711  4.139  3.5094 -0.142    7  0.000  0.372   304.21   154.06    97.47    74.78    61.70  2 -1.27e-06      0.02 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.578 1.190 0.187 -1.180 -3.144 -5.150 -7.443 -8.365 -8.714
0.014393 -0.01000 8.36000 3.8401434422 2.6059329510    3.711  4.144  3.5088 -0.150    7  0.000  0.372   309.13   156.25    98.79    75.81    62.55  2 -1.34e-06      0.02 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.591 1.206 0.222 -1.140 -3.122 -5.137 -7.456 -8.379 -8.731
0.014393 -0.01000 8.36000 3.8401439190 2.6059331894    3.711  4.151  3.5078 -0.161    7  0.000  0.372   316.07   159.34   100.66    77.27    63.75  2 -1.44e-06      0.03 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.609 1.229 0.273 -1.084 -3.091 -5.118 -7.474 -8.399 -8.755
0.014393 -0.01000 8.36000 3.8401446342 2.6059331894    3.711  4.146  3.5085 -0.153    7  0.000  0.372   311.02   157.09    99.30    76.21    62.88  2 -1.37e-06      0.02 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.596 1.213 0.237 -1.124 -3.113 -5.131 -7.461 -8.385 -8.738
0.014393 -0.01000 8.36000 3.8401458263 2.6059331894    3.710  4.139  3.5095 -0.141    7  0.000  0.372   303.70   153.83    97.33    74.67    61.61  2 -1.26e-06      0.02 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.576 1.188 0.184 -1.182 -3.144 -5.150 -7.442 -8.363 -8.712
0.014393 -0.01000 8.36000 3.8401479721 2.6059331894    3.710  4.134  3.5101 -0.134    7  0.000  0.372   299.18   151.81    96.11    73.72    60.82  2  -1.2e-06      0.02 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.564 1.181 0.158 -1.214 -3.161 -5.158 -7.428 -8.348 -8.696
0.014393 -0.01000 8.36000 3.8401529789 2.6059331894    3.709  4.144  3.5087 -0.149    7  0.000  0.372   308.73   156.08    98.69    75.73    62.49  2 -1.33e-06      0.02 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.589 1.206 0.224 -1.137 -3.119 -5.134 -7.454 -8.377 -8.729
0.014393 -0.01000 8.36000 3.8401577473 2.6059331894    3.708  4.153  3.5074 -0.164    7  0.777  0.372   318.31   160.35   101.26    77.74    64.15  2 -1.47e-06      0.03 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.613 1.239 0.295 -1.059 -3.076 -5.108 -7.479 -8.405 -8.762
0.014393 -0.01000 8.36000 3.8401582241 2.6059331894    3.707  4.154  3.5072 -0.166    7  0.777  0.372   319.65   160.94   101.62    78.02    64.38  2 -1.49e-06      0.03 6.578e-01 3.276e-01 1.513e-03 2.717e-03 5.415e-03 -1.000 1.463e-02 -5.616 1.243 0.304 -1.048 -3.070 -5.105 -7.482 -8.409 -8.767
0.014393 -0.01000 8.36000 3.8401644230 2.6059331894    3.707  4.154  3.5072 -0.167    8  0.777  0.394   319.68   160.96   101.63    78.03    64.39  2  -1.5e-06      0.03 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.616 1.242 0.303 -1.049 -3.070 -5.105 -7.482 -8.409 -8.767
0.014393 -0.01000 8.36000 3.8401651382 2.6059331894    3.706  4.244  3.4953 -0.304    8  0.777  0.394   416.33   206.39   128.87    99.31    81.99  2 -3.81e-06      0.12 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.840 1.729 1.044 -0.292 -2.647 -4.829 -7.682 -8.650 -9.070
0.014393 -0.01000 8.36000 3.8401648998 2.6059331894    3.706  4.264  3.4926 -0.335    8  0.777  0.394   434.61   218.15   135.87   104.78    86.52  2 -4.69e-06      0.16 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.890 1.950 1.272 -0.092 -2.529 -4.741 -7.712 -8.696 -9.137
0.014393 -0.01000 8.36000 3.8401660919 2.6059331894    3.705  4.188  3.5027 -0.219    8  0.777  0.394   355.62   176.83   111.18    85.48    70.55  2 -2.13e-06      0.05 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.700 1.348 0.542 -0.779 -2.924 -5.019 -7.568 -8.506 -8.881
0.014393 -0.01000 8.36000 3.8401679993 2.6059331894    3.705  4.054  3.5205 -0.013    8  0.777  0.394   233.32   121.92    77.95    59.61    49.15  2 -5.26e-07      0.00 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.364 1.086 -0.299 -1.780 -3.450 -5.283 -7.203 -8.108 -8.427
0.014393 -0.01000 8.36000 3.8401708603 2.6059334278    3.704  4.037  3.5226  0.012    8  0.777  0.394   221.83   116.61    74.71    57.09    47.07  2 -4.45e-07      0.00 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.324 1.075 -0.371 -1.867 -3.492 -5.287 -7.155 -8.058 -8.372
0.014393 -0.01000 8.36000 3.8401749134 2.6059334278    3.702  4.086  3.5161 -0.063    8  0.777  0.394   258.26   133.36    84.92    65.02    53.62  2 -7.36e-07      0.01 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.444 1.116 -0.118 -1.553 -3.334 -5.234 -7.295 -8.206 -8.536
0.014393 -0.01000 8.36000 3.8401801586 2.6059334278    3.701  4.128  3.5105 -0.128    8  0.777  0.394   295.09   150.01    95.01    72.88    60.12  2 -1.14e-06      0.02 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.550 1.178 0.142 -1.233 -3.167 -5.158 -7.413 -8.333 -8.679
0.014393 -0.01000 8.36000 3.8401870728 2.6059334278    3.699  4.156  3.5067 -0.171    8  0.777  0.394   322.51   162.25   102.40    78.64    64.89  2 -1.53e-06      0.03 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.620 1.255 0.336 -1.011 -3.047 -5.089 -7.487 -8.414 -8.774
0.014393 -0.01000 8.36000 3.8401956558 2.6059336662    3.696  4.172  3.5044 -0.197    8  0.777  0.394   339.69   169.86   106.99    82.22    67.85  2 -1.82e-06      0.04 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.660 1.308 0.456 -0.876 -2.972 -5.044 -7.528 -8.461 -8.829
0.014393 -0.01000 8.36000 3.8402059078 2.6059336662    3.693  4.182  3.5029 -0.213    8  0.778  0.394   351.43   175.05   110.10    84.65    69.86  2 -2.03e-06      0.04 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.686 1.344 0.537 -0.783 -2.921 -5.012 -7.555 -8.491 -8.865
0.014393 -0.01000 8.36000 3.8402180672 2.6059336662    3.689  4.191  3.5015 -0.229    8  0.778  0.394   362.33   179.85   112.98    86.90    71.72  2 -2.24e-06      0.05 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.708 1.382 0.616 -0.695 -2.871 -4.981 -7.578 -8.517 -8.897
0.014393 -0.01000 8.36000 3.8402180672 2.6059336662    3.688  4.379  3.4766 -0.516    8  0.778  0.394   559.48   302.23   185.47   143.76   118.80  2 -1.57e-05      0.61 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -6.177 4.254 3.060 1.205 -1.698 -4.088 -7.729 -8.872 -9.502
0.014393 -0.01000 8.36000 3.8402185440 2.6059336662    3.688  4.301  3.4868 -0.397    8  0.778  0.394   474.04   244.04   151.21   116.84    96.50  2 -7.04e-06      0.25 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.984 2.431 1.731 0.273 -2.301 -4.564 -7.761 -8.779 -9.265
0.014393 -0.01000 8.36000 3.8402197361 2.6059339046    3.687  4.225  3.4969 -0.281    8  0.778  0.394   402.72   197.74   123.69    95.27    78.65  2 -3.19e-06      0.09 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.793 1.593 0.909 -0.407 -2.708 -4.869 -7.650 -8.607 -9.012
0.014393 -0.01000 8.36000 3.8402218819 2.6059339046    3.686  4.091  3.5147 -0.075    8  0.778  0.394   264.53   136.25    86.67    66.39    54.76  2 -7.87e-07      0.01 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.456 1.134 -0.047 -1.465 -3.282 -5.204 -7.311 -8.224 -8.557
0.014393 -0.01000 8.36000 3.8402249813 2.6059339046    3.685  4.073  3.5170 -0.048    8  0.778  0.394   250.38   129.80    82.74    63.34    52.23  2 -6.56e-07      0.01 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.412 1.118 -0.145 -1.588 -3.344 -5.231 -7.261 -8.170 -8.498
0.014393 -0.01000 8.36000 3.8402292728 2.6059339046    3.684  4.120  3.5108 -0.120    8  0.778  0.394   289.96   147.76    93.64    71.82    59.25  2 -1.07e-06      0.02 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.529 1.180 0.135 -1.242 -3.165 -5.150 -7.392 -8.311 -8.655
0.014393 -0.01000 8.36000 3.8402352333 2.6059339046    3.682  4.159  3.5054 -0.182    8  0.778  0.394   328.92   165.16   104.15    80.01    66.02  2 -1.62e-06      0.03 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.629 1.284 0.404 -0.931 -2.997 -5.054 -7.498 -8.428 -8.791
0.014393 -0.01000 8.36000 3.8402426243 2.6059339046    3.679  4.185  3.5020 -0.221    8  0.778  0.394   356.36   177.28   111.43    85.70    70.73  2 -2.11e-06      0.05 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.692 1.365 0.587 -0.725 -2.885 -4.987 -7.562 -8.500 -8.876
0.014393 -0.01000 8.36000 3.8402519226 2.6059341431    3.676  4.197  3.5002 -0.241    8  0.779  0.394   371.50   183.94   115.42    88.82    73.31  2 -2.42e-06      0.06 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.724 1.438 0.705 -0.600 -2.815 -4.943 -7.591 -8.535 -8.921
0.014393 -0.01000 8.36000 3.8402631283 2.6059341431    3.672  4.204  3.4992 -0.252    8  0.779  0.394   379.73   187.55   117.58    90.51    74.71  2  -2.6e-06      0.07 6.578e-01 3.276e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.740 1.482 0.767 -0.539 -2.779 -4.917 -7.605 -8.553 -8.943
0.014393 -0.01000 8.36000 3.8402764797 2.6059343815    3.667  4.209  3.4984 -0.261    8  0.779  0.394   385.97   190.30   119.22    91.80    75.77  2 -2.74e-06      0.07 6.578e-01 3.277e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.751 1.515 0.814 -0.493 -2.752 -4.897 -7.615 -8.565 -8.960
0.014393 -0.01000 8.36000 3.8402764797 2.6059343815    3.666  4.396  3.4733 -0.549    8  0.779  0.394   585.12   320.39   196.08   152.14   125.74  2 -1.93e-05      0.77 6.578e-01 3.277e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -6.221 5.088 3.632 1.611 -1.428 -3.872 -7.667 -8.863 -9.553
0.014393 -0.01000 8.36000 3.8402771950 2.6059343815    3.666  4.319  3.4836 -0.431    8  0.779  0.394   496.12   258.90   159.97   123.74   102.21  2 -8.68e-06      0.33 6.578e-01 3.277e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -6.029 2.824 2.045 0.498 -2.150 -4.441 -7.761 -8.808 -9.327
0.014393 -0.01000 8.36000 3.8402783871 2.6059343815    3.665  4.244  3.4937 -0.315    8  0.779  0.394   421.63   209.83   130.88   100.92    83.32  2 -3.95e-06      0.13 6.578e-01 3.277e-01 1.603e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.839 1.797 1.148 -0.185 -2.573 -4.767 -7.680 -8.653 -9.078
0.014393 -0.01000 8.36000 3.8402807713 2.6059343815    3.664  4.109  3.5116 -0.109    8  0.779  0.394   282.88   144.63    91.74    70.35    58.03  2 -9.77e-07      0.01 6.578e-01 3.277e-01 1.604e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.503 1.176 0.105 -1.279 -3.180 -5.151 -7.365 -8.283 -8.624
0.014393 -0.01000 8.36000 3.8402841091 2.6059343815    3.663  4.091  3.5140 -0.081    8  0.780  0.394   267.20   137.52    87.43    67.00    55.26  2 -8.08e-07      0.01 6.578e-01 3.277e-01 1.604e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.457 1.149 -0.006 -1.414 -3.249 -5.182 -7.314 -8.228 -8.563
0.014393 -0.01000 8.36000 3.8402891159 2.6059343815    3.661  4.137  3.5078 -0.152    8  0.780  0.394   309.08   156.41    98.86    75.90    62.62  2 -1.31e-06      0.02 6.578e-01 3.277e-01 1.604e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.573 1.230 0.286 -1.063 -3.064 -5.089 -7.442 -8.366 -8.719
0.014393 -0.01000 8.36000 3.8402955532 2.6059346199    3.658  4.176  3.5025 -0.213    8  0.780  0.394   349.93   174.55   109.78    84.43    69.67  2 -1.97e-06      0.04 6.578e-01 3.277e-01 1.604e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.671 1.356 0.567 -0.747 -2.891 -4.987 -7.542 -8.478 -8.852
0.014393 -0.01000 8.36000 3.8403038979 2.6059346199    3.655  4.201  3.4991 -0.252    8  0.780  0.394   378.34   187.04   117.27    90.28    74.51  2 -2.55e-06      0.07 6.578e-01 3.277e-01 1.604e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.732 1.481 0.772 -0.531 -2.771 -4.909 -7.598 -8.545 -8.936
0.014393 -0.01000 8.36000 3.8403141499 2.6059346199    3.650  4.213  3.4973 -0.271    8  0.780  0.394   393.68   193.75   121.28    93.42    77.11  2 -2.91e-06      0.08 6.578e-01 3.277e-01 1.605e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.762 1.560 0.879 -0.428 -2.711 -4.866 -7.624 -8.578 -8.977
0.014393 -0.01000 8.36000 3.8403265476 2.6059348583    3.645  4.219  3.4964 -0.281    8  0.781  0.394   401.61   197.23   123.35    95.05    78.46  2 -3.11e-06      0.09 6.578e-01 3.277e-01 1.605e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.777 1.600 0.935 -0.374 -2.679 -4.843 -7.636 -8.593 -8.998
0.014393 -0.01000 8.36000 3.8403413296 2.6059348583    3.639  4.223  3.4958 -0.289    8  0.781  0.394   405.83   199.74   124.85    96.23    79.43  2 -3.25e-06      0.09 6.578e-01 3.277e-01 1.606e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.786 1.629 0.976 -0.334 -2.655 -4.825 -7.644 -8.604 -9.012
0.014393 -0.01000 8.36000 3.8403413296 2.6059348583    3.638  4.411  3.4704 -0.578    8  0.781  0.394   608.19   337.07   205.78   159.83   132.10  2 -2.31e-05      0.91 6.578e-01 3.277e-01 1.606e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -6.257 5.829 4.140 1.969 -1.189 -3.682 -7.611 -8.852 -9.595
0.014393 -0.01000 8.36000 3.8403420448 2.6059348583    3.638  4.334  3.4807 -0.461    8  0.781  0.394   516.13   272.61   168.02   130.10   107.47  2 -1.04e-05      0.39 6.578e-01 3.277e-01 1.606e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -6.066 3.185 2.333 0.704 -2.012 -4.328 -7.759 -8.830 -9.378
0.014393 -0.01000 8.36000 3.8403434753 2.6059348583    3.637  4.259  3.4908 -0.345    8  0.781  0.394   438.81   220.99   137.50   106.14    87.63  2 -4.75e-06      0.16 6.578e-01 3.277e-01 1.606e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.877 2.008 1.380 0.024 -2.444 -4.668 -7.701 -8.689 -9.134
0.014393 -0.01000 8.36000 3.8403458595 2.6059350967    3.636  4.125  3.5088 -0.139    8  0.781  0.394   299.89   152.38    96.41    74.01    61.05  2 -1.18e-06      0.02 6.578e-01 3.277e-01 1.606e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.542 1.218 0.243 -1.113 -3.086 -5.098 -7.410 -8.332 -8.681
0.014393 -0.01000 8.36000 3.8403494358 2.6059350967    3.634  4.106  3.5113 -0.110    8  0.781  0.394   282.66   144.61    91.71    70.35    58.03  2  -9.7e-07      0.01 6.578e-01 3.277e-01 1.606e-03 2.718e-03 5.431e-03 -1.000 1.454e-02 -5.495 1.188 0.126 -1.254 -3.161 -5.135 -7.358 -8.275 -8.617
0.014393 -0.01000 8.36000 3.8403546810 2.6059350967    3.632  4.152  3.5051 -0.181    8  0.781  0.394   326.60   164.34   103.62    79.64    65.71  2 -1.56e-06      0.03 6.578e-01 3.277e-01 1.606e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.609 1.298 0.433 -0.897 -2.968 -5.027 -7.480 -8.410 -8.772
0.014393 -0.01000 8.36000 3.8403615952 2.6059350967    3.628  4.190  3.4999 -0.241    8  0.782  0.395   369.09   183.13   114.91    88.46    73.00  2 -2.34e-06      0.06 6.577e-01 3.277e-01 1.607e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.705 1.442 0.727 -0.572 -2.789 -4.919 -7.575 -8.519 -8.904
0.014393 -0.01000 8.36000 3.8403706551 2.6059353352    3.624  4.214  3.4965 -0.278    8  0.782  0.395   398.31   195.93   122.56    94.45    77.96  2 -3.01e-06      0.08 6.577e-01 3.277e-01 1.608e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.764 1.592 0.930 -0.377 -2.677 -4.838 -7.626 -8.582 -8.984
0.014393 -0.01000 8.36000 3.8403816223 2.6059353352    3.619  4.225  3.4948 -0.297    8  0.782  0.395   410.41   202.68   126.59    97.61    80.57  2 -3.42e-06      0.10 6.577e-01 3.277e-01 1.608e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.793 1.667 1.033 -0.277 -2.619 -4.796 -7.650 -8.613 -9.024
0.014393 -0.01000 8.36000 3.8403949738 2.6059353352    3.612  4.231  3.4940 -0.307    8  0.783  0.395   415.67   206.05   128.59    99.18    81.87  2 -3.63e-06      0.11 6.577e-01 3.277e-01 1.609e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.806 1.733 1.104 -0.213 -2.580 -4.766 -7.658 -8.625 -9.043
0.014393 -0.01000 8.36000 3.8404107094 2.6059355736    3.605  4.234  3.4934 -0.313    8  0.783  0.395   419.30   208.40   129.98   100.28    82.78  2 -3.78e-06      0.12 6.577e-01 3.278e-01 1.610e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.814 1.781 1.156 -0.167 -2.551 -4.744 -7.662 -8.632 -9.055
0.014393 -0.01000 8.36000 3.8404107094 2.6059355736    3.604  4.422  3.4678 -0.604    8  0.783  0.395   629.22   352.61   214.78   166.99   138.03  2 -2.69e-05      1.11 6.577e-01 3.278e-01 1.610e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -6.285 6.918 4.847 2.478 -0.846 -3.405 -7.496 -8.803 -9.614
0.014393 -0.01000 8.36000 3.8404114246 2.6059355736    3.604  4.346  3.4780 -0.487    8  0.783  0.395   534.50   285.42   175.52   136.04   112.39  2 -1.22e-05      0.45 6.577e-01 3.278e-01 1.611e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -6.096 3.515 2.589 0.884 -1.890 -4.231 -7.753 -8.846 -9.420
0.014393 -0.01000 8.36000 3.8404128551 2.6059355736    3.603  4.271  3.4882 -0.371    8  0.783  0.395   454.65   231.44   143.67   111.02    91.66  2 -5.58e-06      0.20 6.577e-01 3.278e-01 1.611e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.907 2.191 1.564 0.169 -2.349 -4.592 -7.718 -8.718 -9.181
0.014393 -0.01000 8.36000 3.8404154778 2.6059355736    3.601  4.138  3.5063 -0.166    8  0.783  0.396   315.88   159.68   100.79    77.46    63.90  2  -1.4e-06      0.03 6.577e-01 3.278e-01 1.611e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.574 1.275 0.379 -0.957 -2.995 -5.039 -7.446 -8.373 -8.730
0.014393 -0.01000 8.36000 3.8404195309 2.6059355736    3.599  4.118  3.5089 -0.136    8  0.783  0.396   297.10   151.25    95.70    73.49    60.62  2 -1.14e-06      0.02 6.577e-01 3.278e-01 1.612e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.525 1.227 0.250 -1.106 -3.075 -5.085 -7.394 -8.315 -8.664
0.014393 -0.01000 8.36000 3.8404252529 2.6059358120    3.596  4.163  3.5027 -0.207    8  0.783  0.396   343.05   171.80   108.09    83.16    68.61  2 -1.83e-06      0.04 6.577e-01 3.278e-01 1.612e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.638 1.361 0.571 -0.741 -2.876 -4.967 -7.511 -8.447 -8.818
0.014393 -0.01000 8.36000 3.8404328823 2.6059358120    3.592  4.201  3.4974 -0.266    8  0.784  0.396   387.13   191.24   119.73    92.27    76.15  2 -2.73e-06      0.07 6.577e-01 3.278e-01 1.613e-03 2.718e-03 5.431e-03 -1.000 1.455e-02 -5.733 1.549 0.878 -0.422 -2.697 -4.849 -7.599 -8.551 -8.947
0.014393 -0.01000 8.36000 3.8404424191 2.6059358120    3.586  4.224  3.4941 -0.303    8  0.784  0.396   413.07   204.40   127.59    98.42    81.24  2 -3.49e-06      0.10 6.576e-01 3.278e-01 1.615e-03 2.718e-03 5.431e-03 -1.000 1.456e-02 -5.791 1.705 1.086 -0.225 -2.582 -4.765 -7.647 -8.612 -9.027
0.014393 -0.01000 8.36000 3.8404543400 2.6059360504    3.580  4.236  3.4924 -0.322    8  0.784  0.397   423.78   211.31   131.70   101.65    83.91  2 -3.95e-06      0.13 6.576e-01 3.278e-01 1.616e-03 2.718e-03 5.431e-03 -1.000 1.456e-02 -5.819 1.841 1.229 -0.097 -2.505 -4.707 -7.663 -8.638 -9.065
0.014393 -0.01000 8.36000 3.8404686451 2.6059360504    3.572  4.240  3.4916 -0.331    8  0.785  0.397   429.06   214.74   133.73   103.25    85.23  2 -4.18e-06      0.14 6.576e-01 3.278e-01 1.618e-03 2.718e-03 5.431e-03 -1.000 1.456e-02 -5.831 1.907 1.301 -0.032 -2.466 -4.677 -7.670 -8.649 -9.083
0.014393 -0.01000 8.36000 3.8404858112 2.6059362888    3.562  4.243  3.4909 -0.338    8  0.785  0.398   432.67   217.10   135.13   104.36    86.15  2 -4.35e-06      0.15 6.576e-01 3.279e-01 1.620e-03 2.717e-03 5.431e-03 -1.000 1.456e-02 -5.838 1.953 1.352 0.014 -2.437 -4.654 -7.673 -8.656 -9.094
0.014393 -0.01000 8.36000 3.8404858112 2.6059362888    3.562  4.432  3.4650 -0.630    8  0.785  0.398   650.20   368.44   223.93   174.29   144.06  2 -3.11e-05      1.33 6.576e-01 3.279e-01 1.620e-03 2.717e-03 5.431e-03 -1.000 1.456e-02 -6.310 8.042 5.573 3.003 -0.488 -3.116 -7.371 -8.746 -9.626
0.014393 -0.01000 8.36000 3.8404865265 2.6059362888    3.561  4.357  3.4753 -0.514    8  0.785  0.398   552.89   298.50   183.15   142.11   117.40  2 -1.42e-05      0.55 6.576e-01 3.279e-01 1.620e-03 2.717e-03 5.431e-03 -1.000 1.456e-02 -6.122 4.015 2.951 1.142 -1.715 -4.090 -7.719 -8.844 -9.455
0.014393 -0.01000 8.36000 3.8404881954 2.6059362888    3.560  4.282  3.4856 -0.398    8  0.785  0.398   470.56   242.11   149.95   116.00    95.78  2 -6.51e-06      0.23 6.576e-01 3.279e-01 1.621e-03 2.717e-03 5.431e-03 -1.000 1.456e-02 -5.934 2.391 1.749 0.305 -2.256 -4.514 -7.728 -8.742 -9.222
0.014393 -0.01000 8.36000 3.8404908180 2.6059362888    3.558  4.149  3.5037 -0.193    8  0.785  0.398   332.12   167.11   105.24    80.97    66.79  2 -1.64e-06      0.03 6.576e-01 3.279e-01 1.621e-03 2.717e-03 5.431e-03 -1.000 1.456e-02 -5.603 1.343 0.525 -0.792 -2.897 -4.973 -7.476 -8.409 -8.775
0.014393 -0.01000 8.36000 3.8404951096 2.6059362888    3.556  4.129  3.5065 -0.162    8  0.785  0.398   311.69   157.97    99.73    76.67    63.24  2 -1.33e-06      0.02 6.575e-01 3.279e-01 1.622e-03 2.717e-03 5.431e-03 -1.000 1.456e-02 -5.552 1.279 0.381 -0.954 -2.985 -5.025 -7.424 -8.350 -8.706
0.014393 -0.01000 8.36000 3.8405010700 2.6059365273    3.552  4.174  3.5002 -0.232    8  0.785  0.399   359.62   179.36   112.59    86.72    71.55  2 -2.13e-06      0.05 6.575e-01 3.279e-01 1.624e-03 2.717e-03 5.431e-03 -1.000 1.457e-02 -5.664 1.426 0.714 -0.578 -2.778 -4.901 -7.539 -8.480 -8.860
0.014393 -0.01000 8.36000 3.8405089378 2.6059365273    3.547  4.211  3.4949 -0.291    8  0.786  0.399   405.23   199.43   124.59    96.12    79.32  2 -3.15e-06      0.09 6.575e-01 3.279e-01 1.625e-03 2.717e-03 5.431e-03 -1.000 1.457e-02 -5.757 1.654 1.032 -0.269 -2.601 -4.774 -7.620 -8.579 -8.987
0.014393 -0.01000 8.36000 3.8405189514 2.6059365273    3.541  4.233  3.4916 -0.328    8  0.786  0.399   426.23   212.94   132.63   102.43    84.54  2 -4.02e-06      0.13 6.575e-01 3.279e-01 1.627e-03 2.717e-03 5.431e-03 -1.000 1.457e-02 -5.814 1.879 1.285 -0.041 -2.465 -4.673 -7.658 -8.634 -9.065
0.014393 -0.01000 8.36000 3.8405315876 2.6059367657    3.533  4.244  3.4900 -0.346    8  0.786  0.400   437.03   220.00   136.82   105.72    87.27  2 -4.52e-06      0.16 6.575e-01 3.280e-01 1.630e-03 2.717e-03 5.431e-03 -1.000 1.457e-02 -5.840 2.010 1.425 0.083 -2.390 -4.617 -7.673 -8.659 -9.103
0.014393 -0.01000 8.36000 3.8405466080 2.6059370041    3.523  4.249  3.4891 -0.355    8  0.787  0.401   442.31   223.47   138.88   107.34    88.61  2 -4.78e-06      0.17 6.574e-01 3.280e-01 1.632e-03 2.717e-03 5.431e-03 -1.000 1.458e-02 -5.851 2.072 1.482 0.124 -2.363 -4.594 -7.679 -8.669 -9.119
0.014393 -0.01000 8.36000 3.8405644894 2.6059370041    3.512  4.251  3.4885 -0.362    8  0.787  0.401   445.88   225.85   140.28   108.46    89.53  2 -4.96e-06      0.17 6.574e-01 3.280e-01 1.635e-03 2.717e-03 5.432e-03 -1.000 1.458e-02 -5.858 2.115 1.523 0.154 -2.342 -4.577 -7.682 -8.675 -9.128
0.014393 -0.01000 8.36000 3.8405647278 2.6059370041    3.511  4.440  3.4622 -0.656    8  0.787  0.402   670.86   384.44   233.13   181.66   150.15  1 -3.56e-05      1.54 6.574e-01 3.280e-01 1.638e-03 2.717e-03 5.431e-03 -1.000 1.458e-02 -6.330 9.131 6.278 3.510 -0.141 -2.836 -7.248 -8.688 -9.635
0.014393 -0.01000 8.36000 3.8405652046 2.6059370041    3.511  4.365  3.4725 -0.540    8  0.787  0.402   571.13   311.76   190.84   148.26   122.48  2 -1.64e-05      0.66 6.574e-01 3.280e-01 1.639e-03 2.717e-03 5.431e-03 -1.000 1.458e-02 -6.144 4.636 3.386 1.454 -1.502 -3.918 -7.665 -8.829 -9.484
0.014393 -0.01000 8.36000 3.8405668736 2.6059370041    3.510  4.291  3.4829 -0.424    8  0.787  0.402   486.39   252.94   156.30   121.05    99.95  2 -7.54e-06      0.29 6.574e-01 3.281e-01 1.639e-03 2.717e-03 5.431e-03 -1.000 1.458e-02 -5.957 2.688 1.996 0.486 -2.129 -4.408 -7.720 -8.754 -9.259
0.014393 -0.01000 8.36000 3.8405697346 2.6059370041    3.508  4.159  3.5011 -0.220    8  0.787  0.403   348.56   174.67   109.75    84.53    69.74  2 -1.91e-06      0.04 6.574e-01 3.281e-01 1.640e-03 2.717e-03 5.431e-03 -1.000 1.459e-02 -5.628 1.412 0.676 -0.621 -2.793 -4.903 -7.504 -8.441 -8.817
0.014393 -0.01000 8.36000 3.8405740261 2.6059372425    3.504  4.138  3.5040 -0.187    8  0.787  0.403   326.39   164.77   103.80    79.89    65.89  2 -1.54e-06      0.03 6.573e-01 3.281e-01 1.642e-03 2.717e-03 5.431e-03 -1.000 1.459e-02 -5.575 1.346 0.525 -0.791 -2.886 -4.958 -7.450 -8.381 -8.745
0.014393 -0.01000 8.36000 3.8405802250 2.6059372425    3.500  4.182  3.4977 -0.258    8  0.788  0.404   376.30   187.01   117.13    90.32    74.52  2 -2.46e-06      0.06 6.573e-01 3.281e-01 1.644e-03 2.717e-03 5.431e-03 -1.000 1.459e-02 -5.686 1.527 0.868 -0.422 -2.680 -4.826 -7.559 -8.507 -8.898
0.014393 -0.01000 8.36000 3.8405883312 2.6059372425    3.494  4.219  3.4924 -0.316    8  0.788  0.404   418.10   207.72   129.49   100.01    82.53  2 -3.62e-06      0.11 6.573e-01 3.281e-01 1.647e-03 2.716e-03 5.431e-03 -1.000 1.459e-02 -5.778 1.787 1.206 -0.102 -2.494 -4.690 -7.633 -8.603 -9.023
0.014393 -0.01000 8.36000 3.8405985832 2.6059374809    3.487  4.241  3.4892 -0.352    8  0.788  0.405   439.34   221.58   137.72   106.48    87.89  2 -4.59e-06      0.16 6.573e-01 3.281e-01 1.650e-03 2.716e-03 5.431e-03 -1.000 1.460e-02 -5.833 2.046 1.469 0.120 -2.359 -4.588 -7.666 -8.653 -9.099
0.014393 -0.01000 8.36000 3.8406114578 2.6059374809    3.478  4.251  3.4875 -0.370    8  0.788  0.406   450.23   228.80   141.99   109.84    90.67  2 -5.16e-06      0.18 6.572e-01 3.282e-01 1.653e-03 2.716e-03 5.431e-03 -1.000 1.460e-02 -5.858 2.169 1.582 0.199 -2.308 -4.547 -7.681 -8.677 -9.135
0.014393 -0.01000 8.36000 3.8406271935 2.6059377193    3.467  4.255  3.4866 -0.379    8  0.789  0.407   455.54   232.34   144.08   111.50    92.04  2 -5.44e-06      0.19 6.572e-01 3.282e-01 1.656e-03 2.716e-03 5.431e-03 -1.000 1.460e-02 -5.869 2.230 1.639 0.240 -2.280 -4.524 -7.686 -8.686 -9.150
0.014393 -0.01000 8.36000 3.8406455517 2.6059377193    3.453  4.258  3.4860 -0.385    8  0.789  0.407   459.13   234.77   145.51   112.63    92.97  2 -5.64e-06      0.20 6.572e-01 3.282e-01 1.659e-03 2.716e-03 5.431e-03 -1.000 1.461e-02 -5.874 2.290 1.691 0.279 -2.253 -4.502 -7.686 -8.690 -9.159
0.014393 -0.01000 8.36000 3.8406457901 2.6059377193    3.453  4.447  3.4594 -0.681    8  0.789  0.411   691.37   400.79   242.49   189.19   156.37  1 -4.07e-05      1.74 6.571e-01 3.283e-01 1.675e-03 2.716e-03 5.431e-03 -1.000 1.462e-02 -6.347 10.189 6.963 4.006 0.197 -2.561 -7.126 -8.631 -9.642
0.014393 -0.01000 8.36000 3.8406462669 2.6059377193    3.452  4.373  3.4698 -0.566    8  0.789  0.411   589.35   325.34   198.70   154.55   127.67  2 -1.88e-05      0.78 6.571e-01 3.283e-01 1.675e-03 2.716e-03 5.431e-03 -1.000 1.462e-02 -6.162 5.252 3.819 1.763 -1.291 -3.747 -7.610 -8.812 -9.510
0.014393 -0.01000 8.36000 3.8406479359 2.6059379578    3.451  4.299  3.4801 -0.450    8  0.789  0.411   502.33   264.05   162.79   126.23   104.23  2  -8.7e-06      0.34 6.571e-01 3.283e-01 1.676e-03 2.715e-03 5.431e-03 -1.000 1.462e-02 -5.977 2.992 2.249 0.671 -1.999 -4.299 -7.709 -8.764 -9.293
0.014393 -0.01000 8.36000 3.8406507969 2.6059379578    3.448  4.168  3.4985 -0.246    8  0.789  0.412   365.38   182.46   114.37    88.21    72.76  2 -2.22e-06      0.05 6.571e-01 3.283e-01 1.677e-03 2.715e-03 5.431e-03 -1.000 1.463e-02 -5.649 1.486 0.823 -0.460 -2.693 -4.829 -7.527 -8.471 -8.855
0.014393 -0.01000 8.36000 3.8406553268 2.6059379578    3.445  4.146  3.5015 -0.213    8  0.789  0.412   341.43   171.78   107.97    83.20    68.62  2 -1.77e-06      0.04 6.570e-01 3.283e-01 1.679e-03 2.715e-03 5.431e-03 -1.000 1.463e-02 -5.595 1.415 0.674 -0.621 -2.782 -4.886 -7.472 -8.409 -8.781
0.014393 -0.01000 8.36000 3.8406617641 2.6059379578    3.439  4.190  3.4951 -0.283    8  0.790  0.413   393.37   194.91   121.81    94.04    77.59  2 -2.83e-06      0.08 6.570e-01 3.283e-01 1.682e-03 2.715e-03 5.431e-03 -1.000 1.463e-02 -5.705 1.636 1.029 -0.261 -2.577 -4.745 -7.575 -8.530 -8.932
0.014393 -0.01000 8.36000 3.8406701088 2.6059379578    3.433  4.226  3.4899 -0.341    8  0.790  0.414   431.17   216.29   134.53   104.04    85.86  2 -4.14e-06      0.14 6.570e-01 3.284e-01 1.685e-03 2.715e-03 5.431e-03 -1.000 1.463e-02 -5.795 1.961 1.408 0.085 -2.372 -4.593 -7.640 -8.620 -9.057
0.014393 -0.01000 8.36000 3.8406805992 2.6059381962    3.424  4.248  3.4866 -0.377    8  0.790  0.415   452.73   230.57   142.99   110.69    91.36  2 -5.23e-06      0.18 6.570e-01 3.284e-01 1.689e-03 2.715e-03 5.431e-03 -1.000 1.464e-02 -5.849 2.207 1.630 0.240 -2.273 -4.514 -7.672 -8.670 -9.130
0.014393 -0.01000 8.36000 3.8406939507 2.6059381962    3.413  4.257  3.4849 -0.395    8  0.790  0.415   463.81   238.01   147.39   114.16    94.23  2 -5.87e-06      0.22 6.569e-01 3.284e-01 1.692e-03 2.715e-03 5.431e-03 -1.000 1.464e-02 -5.874 2.394 1.785 0.350 -2.201 -4.456 -7.677 -8.688 -9.164
0.014393 -0.01000 8.36000 3.8407099247 2.6059384346    3.400  4.261  3.4840 -0.404    8  0.791  0.416   469.27   241.73   149.57   115.89    95.66  2  -6.2e-06      0.24 6.569e-01 3.284e-01 1.693e-03 2.715e-03 5.431e-03 -1.000 1.464e-02 -5.883 2.517 1.882 0.421 -2.153 -4.417 -7.673 -8.692 -9.179
0.014393 -0.01000 8.36000 3.8407287598 2.6059386730    3.385  4.263  3.4834 -0.410    8  0.791  0.416   473.02   244.31   151.08   117.10    96.66  2 -6.42e-06      0.24 6.569e-01 3.284e-01 1.693e-03 2.715e-03 5.431e-03 -1.000 1.464e-02 -5.888 2.484 1.874 0.416 -2.154 -4.416 -7.685 -8.702 -9.187
0.014393 -0.01000 8.36000 3.8407289982 2.6059386730    3.384  4.453  3.4564 -0.708    8  0.791  0.426   712.63   418.28   252.48   197.25   163.03  1 -4.65e-05      2.09 6.567e-01 3.286e-01 1.735e-03 2.714e-03 5.430e-03 -1.000 1.469e-02 -6.362 11.973 8.074 4.815 0.755 -2.100 -6.894 -8.505 -9.612
0.014393 -0.01000 8.36000 3.8407294750 2.6059386730    3.383  4.380  3.4668 -0.593    8  0.791  0.426   608.34   339.87   207.07   161.29   133.23  2 -2.17e-05      0.89 6.567e-01 3.286e-01 1.735e-03 2.714e-03 5.430e-03 -1.000 1.469e-02 -6.179 5.886 4.259 2.077 -1.078 -3.578 -7.552 -8.791 -9.532
0.014393 -0.01000 8.36000 3.8407311440 2.6059386730    3.382  4.306  3.4773 -0.478    8  0.791  0.426   518.98   275.93   169.70   131.77   108.80  2    -1e-05      0.40 6.567e-01 3.286e-01 1.736e-03 2.714e-03 5.430e-03 -1.000 1.469e-02 -5.995 3.309 2.503 0.853 -1.872 -4.195 -7.695 -8.770 -9.323
0.014393 -0.01000 8.36000 3.8407340050 2.6059386730    3.379  4.175  3.4957 -0.274    8  0.791  0.427   383.22   190.78   119.29    92.13    76.00  2 -2.58e-06      0.07 6.567e-01 3.287e-01 1.737e-03 2.714e-03 5.430e-03 -1.000 1.469e-02 -5.668 1.605 0.998 -0.284 -2.580 -4.741 -7.543 -8.495 -8.892
0.014393 -0.01000 8.36000 3.8407385349 2.6059386730    3.375  4.153  3.4988 -0.239    8  0.792  0.427   357.39   179.27   112.41    86.74    71.54  2 -2.05e-06      0.05 6.566e-01 3.287e-01 1.739e-03 2.714e-03 5.430e-03 -1.000 1.469e-02 -5.612 1.487 0.824 -0.455 -2.677 -4.809 -7.493 -8.434 -8.816
0.014393 -0.01000 8.36000 3.8407447338 2.6059386730    3.369  4.197  3.4924 -0.309    8  0.792  0.427   411.28   203.35   126.78    98.02    80.87  2 -3.25e-06      0.09 6.566e-01 3.287e-01 1.740e-03 2.714e-03 5.430e-03 -1.000 1.469e-02 -5.721 1.747 1.197 -0.092 -2.467 -4.657 -7.589 -8.553 -8.966
0.014393 -0.01000 8.36000 3.8407530785 2.6059389114    3.361  4.232  3.4872 -0.367    8  0.792  0.428   444.91   225.48   139.92   108.35    89.41  2 -4.75e-06      0.17 6.566e-01 3.287e-01 1.742e-03 2.714e-03 5.430e-03 -1.000 1.470e-02 -5.810 2.132 1.579 0.213 -2.280 -4.514 -7.644 -8.636 -9.087
0.014393 -0.01000 8.36000 3.8407638073 2.6059389114    3.351  4.253  3.4839 -0.402    8  0.792  0.428   466.83   240.22   148.63   115.22    95.09  2 -5.98e-06      0.23 6.566e-01 3.287e-01 1.744e-03 2.714e-03 5.430e-03 -1.000 1.470e-02 -5.863 2.459 1.854 0.407 -2.154 -4.413 -7.664 -8.678 -9.159
0.014393 -0.01000 8.36000 3.8407769203 2.6059391499    3.339  4.263  3.4822 -0.420    8  0.792  0.428   478.13   247.93   153.17   118.81    98.06  2  -6.7e-06      0.25 6.566e-01 3.287e-01 1.744e-03 2.714e-03 5.430e-03 -1.000 1.470e-02 -5.887 2.588 1.968 0.488 -2.099 -4.369 -7.675 -8.699 -9.192
0.014393 -0.01000 8.36000 3.8407928944 2.6059391499    3.324  4.266  3.4813 -0.430    8  0.793  0.428   483.78   251.85   155.47   120.63    99.57  2 -7.07e-06      0.27 6.566e-01 3.287e-01 1.743e-03 2.714e-03 5.430e-03 -1.000 1.470e-02 -5.896 2.697 2.057 0.553 -2.055 -4.332 -7.672 -8.704 -9.205
0.014393 -0.01000 8.36000 3.8408117294 2.6059393883    3.307  4.268  3.4806 -0.436    8  0.793  0.427   487.74   254.64   157.09   121.94   100.64  2 -7.33e-06      0.29 6.566e-01 3.287e-01 1.739e-03 2.714e-03 5.430e-03 -1.000 1.469e-02 -5.900 2.778 2.125 0.603 -2.019 -4.302 -7.668 -8.706 -9.213
0.014393 -0.01000 8.36000 3.8408119678 2.6059393883    3.306  4.458  3.4533 -0.736    8  0.793  0.444   707.17    -1.00    -1.00    -1.00    -1.00  1 -5.34e-05      2.45 6.562e-01 3.290e-01 1.810e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -6.375 13.857 9.247 5.670 1.347 -1.610 -6.645 -8.369 -9.576
0.014393 -0.01000 8.36000 3.8408124447 2.6059393883    3.305  4.385  3.4637 -0.621    8  0.793  0.444   628.28   355.61   216.11   168.58   139.25  1  -2.5e-05      1.08 6.562e-01 3.290e-01 1.810e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -6.193 6.888 4.922 2.557 -0.748 -3.310 -7.438 -8.737 -9.541
0.014393 -0.01000 8.36000 3.8408141136 2.6059393883    3.303  4.312  3.4742 -0.506    8  0.793  0.445   536.56   288.80   177.16   137.77   113.75  2 -1.16e-05      0.45 6.562e-01 3.290e-01 1.810e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -6.010 3.640 2.769 1.043 -1.737 -4.086 -7.678 -8.774 -9.351
0.014393 -0.01000 8.36000 3.8408172131 2.6059393883    3.300  4.182  3.4928 -0.303    8  0.793  0.445   402.36   199.79   124.60    96.38    79.50  2 -3.01e-06      0.08 6.562e-01 3.290e-01 1.810e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -5.685 1.728 1.184 -0.098 -2.458 -4.643 -7.558 -8.518 -8.927
0.014393 -0.01000 8.36000 3.8408215046 2.6059393883    3.295  4.159  3.4959 -0.267    8  0.794  0.445   374.56   187.40   117.21    90.58    74.71  2 -2.37e-06      0.06 6.562e-01 3.290e-01 1.811e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -5.627 1.589 0.991 -0.282 -2.564 -4.720 -7.508 -8.457 -8.849
0.014393 -0.01000 8.36000 3.8408279419 2.6059396267    3.288  4.202  3.4895 -0.337    8  0.794  0.445   425.31   212.57   132.19   102.36    84.44  2 -3.76e-06      0.12 6.562e-01 3.290e-01 1.811e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -5.736 1.914 1.403 0.100 -2.339 -4.553 -7.595 -8.570 -8.999
0.014393 -0.01000 8.36000 3.8408362865 2.6059396267    3.279  4.237  3.4842 -0.395    8  0.794  0.445   459.69   235.57   145.81   113.09    93.31  2 -5.47e-06      0.19 6.562e-01 3.290e-01 1.811e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -5.823 2.311 1.762 0.351 -2.179 -4.427 -7.647 -8.650 -9.117
0.014393 -0.01000 8.36000 3.8408470154 2.6059396267    3.268  4.258  3.4810 -0.430    8  0.794  0.445   482.09   250.90   154.85   120.22    99.21  2 -6.88e-06      0.26 6.562e-01 3.290e-01 1.810e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -5.875 2.680 2.061 0.562 -2.039 -4.314 -7.658 -8.687 -9.186
0.014393 -0.01000 8.36000 3.8408601284 2.6059398651    3.253  4.267  3.4792 -0.448    8  0.794  0.444   493.74   259.01   159.61   124.00   102.33  2  -7.7e-06      0.31 6.563e-01 3.290e-01 1.809e-03 2.712e-03 5.429e-03 -1.000 1.477e-02 -5.898 2.900 2.232 0.684 -1.958 -4.249 -7.656 -8.701 -9.218
0.014393 -0.01000 8.36000 3.8408761024 2.6059401035    3.236  4.271  3.4782 -0.458    8  0.795  0.443   499.74   263.27   162.10   125.99   103.97  2 -8.14e-06      0.33 6.563e-01 3.290e-01 1.805e-03 2.712e-03 5.429e-03 -1.000 1.476e-02 -5.907 3.018 2.324 0.749 -1.914 -4.214 -7.653 -8.705 -9.231
0.014393 -0.01000 8.36000 3.8408951759 2.6059401035    3.216  4.272  3.4774 -0.465    8  0.795  0.442   504.11   266.43   163.93   127.46   105.19  2 -8.46e-06      0.34 6.563e-01 3.290e-01 1.799e-03 2.712e-03 5.429e-03 -1.000 1.476e-02 -5.911 3.108 2.396 0.801 -1.878 -4.184 -7.648 -8.706 -9.238
0.014393 -0.01000 8.36000 3.8408954144 2.6059401035    3.215  4.463  3.4498 -0.766    8  0.795  0.465   697.36    -1.00    -1.00    -1.00    -1.00  1 -6.18e-05      2.85 6.558e-01 3.293e-01 1.892e-03 2.711e-03 5.427e-03 -1.000 1.486e-02 -6.386 15.896 10.517 6.593 1.988 -1.078 -6.374 -8.220 -9.535
0.014393 -0.01000 8.36000 3.8408958912 2.6059401035    3.214  4.390  3.4602 -0.652    8  0.795  0.465   650.15   373.49   226.33   176.87   146.08  1 -2.91e-05      1.31 6.559e-01 3.293e-01 1.892e-03 2.711e-03 5.427e-03 -1.000 1.486e-02 -6.206 8.130 5.735 3.146 -0.342 -2.979 -7.290 -8.664 -9.542
0.014393 -0.01000 8.36000 3.8408975601 2.6059401035    3.212  4.317  3.4708 -0.538    8  0.795  0.465   555.95   303.43   185.60   144.60   119.37  2 -1.36e-05      0.55 6.559e-01 3.293e-01 1.892e-03 2.711e-03 5.427e-03 -1.000 1.486e-02 -6.023 4.189 3.176 1.337 -1.532 -3.917 -7.630 -8.760 -9.377
0.014393 -0.01000 8.36000 3.8409006596 2.6059403419    3.209  4.188  3.4894 -0.334    8  0.795  0.465   421.41   210.03   130.61   101.21    83.47  2 -3.54e-06      0.10 6.559e-01 3.293e-01 1.892e-03 2.711e-03 5.427e-03 -1.000 1.486e-02 -5.700 1.876 1.392 0.102 -2.324 -4.534 -7.569 -8.540 -8.963
0.014393 -0.01000 8.36000 3.8409049511 2.6059403419    3.203  4.164  3.4927 -0.298    8  0.796  0.465   393.98   196.68   122.67    94.97    78.31  2 -2.78e-06      0.08 6.559e-01 3.293e-01 1.892e-03 2.711e-03 5.427e-03 -1.000 1.486e-02 -5.641 1.723 1.195 -0.076 -2.428 -4.610 -7.520 -8.478 -8.883
0.014393 -0.01000 8.36000 3.8409113884 2.6059403419    3.195  4.208  3.4862 -0.368    8  0.796  0.465   441.03   223.13   138.37   107.33    88.53  2  -4.4e-06      0.15 6.559e-01 3.293e-01 1.892e-03 2.711e-03 5.427e-03 -1.000 1.486e-02 -5.749 2.117 1.611 0.257 -2.224 -4.454 -7.597 -8.585 -9.031
0.014393 -0.01000 8.36000 3.8409197330 2.6059403419    3.184  4.242  3.4809 -0.425    8  0.796  0.464   476.30   247.20   152.58   118.55    97.81  2 -6.37e-06      0.24 6.559e-01 3.293e-01 1.891e-03 2.711e-03 5.427e-03 -1.000 1.485e-02 -5.835 2.596 2.020 0.545 -2.036 -4.304 -7.634 -8.657 -9.146
0.014393 -0.01000 8.36000 3.8409304619 2.6059405804    3.171  4.262  3.4776 -0.461    8  0.796  0.464   499.30   263.28   162.03   126.03   103.99  2    -8e-06      0.32 6.559e-01 3.293e-01 1.889e-03 2.711e-03 5.427e-03 -1.000 1.485e-02 -5.886 3.026 2.348 0.773 -1.887 -4.187 -7.636 -8.688 -9.212
0.014393 -0.01000 8.36000 3.8409435749 2.6059405804    3.154  4.271  3.4757 -0.480    8  0.796  0.463   511.46   271.95   167.10   130.06   107.32  2 -8.96e-06      0.37 6.559e-01 3.293e-01 1.886e-03 2.711e-03 5.427e-03 -1.000 1.485e-02 -5.908 3.255 2.523 0.895 -1.807 -4.124 -7.633 -8.700 -9.243
0.014393 -0.01000 8.36000 3.8409595490 2.6059408188    3.134  4.275  3.4746 -0.490    8  0.797  0.462   517.98   276.71   169.87   132.28   109.15  2 -9.49e-06      0.39 6.559e-01 3.293e-01 1.881e-03 2.711e-03 5.428e-03 -1.000 1.484e-02 -5.917 3.382 2.624 0.967 -1.757 -4.084 -7.628 -8.704 -9.256
0.014393 -0.01000 8.36000 3.8409786224 2.6059410572    3.110  4.276  3.4737 -0.498    8  0.797  0.460   522.93   280.41   172.01   134.01   110.58  2  -9.9e-06      0.41 6.559e-01 3.292e-01 1.873e-03 2.711e-03 5.428e-03 -1.000 1.484e-02 -5.920 3.485 2.707 1.026 -1.715 -4.050 -7.622 -8.704 -9.264
0.014393 -0.01000 8.36000 3.8409788609 2.6059410572    3.110  4.467  3.4458 -0.801    8  0.797  0.488   685.78    -1.00    -1.00    -1.00    -1.00  1 -7.26e-05      3.35 6.555e-01 3.296e-01 1.986e-03 2.709e-03 5.426e-03 -1.000 1.496e-02 -6.396 18.454 12.097 7.737 2.787 -0.416 -6.025 -8.023 -9.467
0.014393 -0.01000 8.36000 3.8409793377 2.6059410572    3.109  4.395  3.4562 -0.687    8  0.797  0.488   674.85   394.59   238.35   186.64   154.13  1 -3.44e-05      1.57 6.555e-01 3.296e-01 1.986e-03 2.709e-03 5.426e-03 -1.000 1.496e-02 -6.217 9.503 6.628 3.808 0.107 -2.616 -7.123 -8.580 -9.540
0.014393 -0.01000 8.36000 3.8409810066 2.6059410572    3.106  4.322  3.4668 -0.573    8  0.797  0.488   577.98   320.67   195.51   152.63   125.98  1 -1.61e-05      0.70 6.555e-01 3.296e-01 1.986e-03 2.709e-03 5.426e-03 -1.000 1.496e-02 -6.036 4.981 3.736 1.741 -1.253 -3.692 -7.550 -8.728 -9.399
0.014393 -0.01000 8.36000 3.8409838676 2.6059410572    3.102  4.194  3.4856 -0.370    8  0.797  0.488   439.35   222.09   137.66   106.89    88.15  2 -4.22e-06      0.14 6.555e-01 3.296e-01 1.986e-03 2.709e-03 5.426e-03 -1.000 1.495e-02 -5.714 2.111 1.633 0.286 -2.190 -4.418 -7.570 -8.556 -8.999
0.014393 -0.01000 8.36000 3.8409881592 2.6059410572    3.095  4.169  3.4889 -0.333    8  0.797  0.488   416.74   207.67   129.10   100.16    82.58  2  -3.3e-06      0.09 6.555e-01 3.296e-01 1.985e-03 2.709e-03 5.426e-03 -1.000 1.495e-02 -5.654 1.870 1.414 0.134 -2.284 -4.492 -7.531 -8.499 -8.918
0.014393 -0.01000 8.36000 3.8409943581 2.6059410572    3.086  4.212  3.4824 -0.403    8  0.798  0.488   459.16   235.65   145.66   113.22    93.38  2 -5.22e-06      0.18 6.555e-01 3.296e-01 1.984e-03 2.709e-03 5.426e-03 -1.000 1.495e-02 -5.761 2.341 1.845 0.436 -2.090 -4.338 -7.596 -8.599 -9.064
0.014393 -0.01000 8.36000 3.8410027027 2.6059412956    3.073  4.246  3.4770 -0.461    8  0.798  0.487   495.48   261.06   160.61   125.05   103.16  2 -7.55e-06      0.31 6.555e-01 3.296e-01 1.983e-03 2.709e-03 5.426e-03 -1.000 1.495e-02 -5.845 2.984 2.344 0.783 -1.864 -4.160 -7.608 -8.656 -9.175
0.014393 -0.01000 8.36000 3.8410131931 2.6059412956    3.057  4.266  3.4736 -0.496    8  0.798  0.487   519.23   278.11   170.59   132.97   109.71  2 -9.46e-06      0.39 6.555e-01 3.296e-01 1.980e-03 2.709e-03 5.426e-03 -1.000 1.495e-02 -5.895 3.427 2.679 1.014 -1.714 -4.043 -7.608 -8.685 -9.240
0.014393 -0.01000 8.36000 3.8410260677 2.6059415340    3.038  4.275  3.4717 -0.516    8  0.798  0.486   532.00   287.51   176.07   137.34   113.32  2 -1.06e-05      0.44 6.555e-01 3.295e-01 1.977e-03 2.709e-03 5.426e-03 -1.000 1.495e-02 -5.917 3.664 2.860 1.139 -1.630 -3.977 -7.604 -8.697 -9.270
0.014393 -0.01000 8.36000 3.8410418034 2.6059415340    3.014  4.278  3.4705 -0.527    8  0.799  0.484   539.15   292.93   179.21   139.87   115.40  2 -1.13e-05      0.46 6.555e-01 3.295e-01 1.971e-03 2.709e-03 5.426e-03 -1.000 1.494e-02 -5.925 3.804 2.970 1.216 -1.577 -3.935 -7.598 -8.700 -9.283
0.014393 -0.01000 8.36000 3.8410604000 2.6059417725    2.986  4.279  3.4694 -0.537    8  0.799  0.482   544.82   297.36   181.76   141.94   117.10  1 -1.18e-05      0.48 6.555e-01 3.295e-01 1.962e-03 2.709e-03 5.426e-03 -1.000 1.493e-02 -5.929 3.920 3.061 1.282 -1.531 -3.897 -7.590 -8.699 -9.291
0.014393 -0.01000 8.36000 3.8410606384 2.6059417725    2.986  4.470  3.4411 -0.841    8  0.799  0.514   671.97    -1.00    -1.00    -1.00    -1.00  1 -8.71e-05      4.22 6.551e-01 3.299e-01 2.093e-03 2.707e-03 5.425e-03 -1.000 1.507e-02 -6.405 22.731 14.694 9.531 4.084 0.684 -5.421 -7.669 -9.311
0.014393 -0.01000 8.36000 3.8410611153 2.6059417725    2.985  4.399  3.4516 -0.728    8  0.799  0.514   671.82    -1.00    -1.00    -1.00    -1.00  1 -4.15e-05      1.95 6.551e-01 3.299e-01 2.093e-03 2.707e-03 5.425e-03 -1.000 1.507e-02 -6.228 11.500 7.901 4.744 0.749 -2.090 -6.866 -8.444 -9.515
0.014393 -0.01000 8.36000 3.8410627842 2.6059417725    2.982  4.327  3.4622 -0.613    8  0.799  0.514   603.32   341.49   207.43   162.32   133.96  1 -1.95e-05      0.86 6.551e-01 3.299e-01 2.092e-03 2.707e-03 5.425e-03 -1.000 1.507e-02 -6.047 5.899 4.382 2.205 -0.933 -3.436 -7.457 -8.688 -9.420
0.014393 -0.01000 8.36000 3.8410656452 2.6059417725    2.977  4.199  3.4811 -0.411    8  0.799  0.514   460.26   236.64   146.12   113.74    93.79  2 -5.15e-06      0.18 6.551e-01 3.299e-01 2.091e-03 2.707e-03 5.425e-03 -1.000 1.507e-02 -5.727 2.371 1.905 0.493 -2.034 -4.282 -7.569 -8.572 -9.037
0.014393 -0.01000 8.36000 3.8410699368 2.6059417725    2.968  4.174  3.4845 -0.373    8  0.799  0.514   437.59   220.98   136.87   106.44    87.75  2 -4.01e-06      0.13 6.551e-01 3.299e-01 2.090e-03 2.707e-03 5.425e-03 -1.000 1.507e-02 -5.665 2.114 1.674 0.334 -2.135 -4.361 -7.531 -8.515 -8.955
0.014393 -0.01000 8.36000 3.8410761356 2.6059420109    2.957  4.216  3.4779 -0.444    8  0.800  0.513   480.51   250.94   154.53   120.41    99.30  2 -6.34e-06      0.25 6.551e-01 3.299e-01 2.089e-03 2.708e-03 5.425e-03 -1.000 1.506e-02 -5.771 2.740 2.194 0.696 -1.900 -4.176 -7.572 -8.600 -9.097
0.014393 -0.01000 8.36000 3.8410844803 2.6059420109    2.941  4.250  3.4724 -0.502    8  0.800  0.513   518.12   278.11   170.45   133.05   109.74  2 -9.16e-06      0.39 6.551e-01 3.299e-01 2.087e-03 2.708e-03 5.425e-03 -1.000 1.506e-02 -5.855 3.449 2.729 1.063 -1.662 -3.992 -7.576 -8.651 -9.205
0.014393 -0.01000 8.36000 3.8410949707 2.6059420109    2.922  4.269  3.4689 -0.538    8  0.800  0.512   542.89   296.55   181.19   141.61   116.81  1 -1.15e-05      0.47 6.551e-01 3.298e-01 2.084e-03 2.708e-03 5.425e-03 -1.000 1.506e-02 -5.903 3.903 3.066 1.294 -1.512 -3.877 -7.573 -8.679 -9.268
0.014393 -0.01000 8.36000 3.8411078453 2.6059422493    2.898  4.278  3.4668 -0.559    8  0.800  0.511   556.57   307.07   187.29   146.49   120.84  1  -1.3e-05      0.56 6.551e-01 3.298e-01 2.079e-03 2.708e-03 5.425e-03 -1.000 1.505e-02 -5.925 4.357 3.379 1.515 -1.365 -3.763 -7.539 -8.673 -9.294
0.014393 -0.01000 8.36000 3.8411235809 2.6059422493    2.869  4.281  3.4654 -0.572    8  0.801  0.510   564.69   313.57   191.04   149.52   123.34  1 -1.39e-05      0.61 6.551e-01 3.298e-01 2.074e-03 2.708e-03 5.425e-03 -1.000 1.505e-02 -5.933 4.675 3.599 1.673 -1.259 -3.678 -7.509 -8.662 -9.305
0.014393 -0.01000 8.36000 3.8411421776 2.6059424877    2.835  4.282  3.4641 -0.583    8  0.801  0.508   571.46   319.22   194.27   152.16   125.51  1 -1.46e-05      0.66 6.551e-01 3.298e-01 2.067e-03 2.708e-03 5.425e-03 -1.000 1.504e-02 -5.936 4.952 3.793 1.812 -1.163 -3.601 -7.480 -8.649 -9.311
0.014393 -0.01000 8.36000 3.8411424160 2.6059424877    2.835  4.473  3.4354 -0.889    8  0.801  0.542   654.66    -1.00    -1.00    -1.00    -1.00  1 -0.000108      5.27 6.547e-01 3.302e-01 2.204e-03 2.706e-03 5.424e-03 -1.000 1.518e-02 -6.413 27.935 17.843 11.704 5.657 2.017 -4.682 -7.235 -9.116
0.014393 -0.01000 8.36000 3.8411428928 2.6059424877    2.833  4.403  3.4459 -0.777    8  0.801  0.542   654.46    -1.00    -1.00    -1.00    -1.00  1 -5.19e-05      2.58 6.547e-01 3.302e-01 2.204e-03 2.706e-03 5.424e-03 -1.000 1.518e-02 -6.237 14.719 9.908 6.222 1.771 -1.245 -6.428 -8.198 -9.437
0.014393 -0.01000 8.36000 3.8411445618 2.6059424877    2.829  4.331  3.4566 -0.663    8  0.801  0.542   633.77   368.29   222.68   174.79   144.23  1 -2.45e-05      1.16 6.547e-01 3.302e-01 2.203e-03 2.706e-03 5.424e-03 -1.000 1.518e-02 -6.057 7.519 5.461 3.002 -0.387 -2.993 -7.261 -8.590 -9.422
0.014393 -0.01000 8.36000 3.8411474228 2.6059424877    2.823  4.203  3.4756 -0.461    8  0.801  0.541   485.99   255.39   156.98   122.57   101.04  2 -6.51e-06      0.27 6.547e-01 3.302e-01 2.201e-03 2.706e-03 5.424e-03 -1.000 1.518e-02 -5.739 2.886 2.342 0.815 -1.800 -4.085 -7.534 -8.570 -9.075
0.014393 -0.01000 8.36000 3.8411517143 2.6059427261    2.812  4.178  3.4791 -0.423    8  0.801  0.541   462.17   238.29   146.91   114.61    94.46  2 -5.05e-06      0.18 6.547e-01 3.301e-01 2.199e-03 2.706e-03 5.424e-03 -1.000 1.518e-02 -5.675 2.427 1.999 0.582 -1.947 -4.197 -7.525 -8.528 -8.995
0.014393 -0.01000 8.36000 3.8411579132 2.6059427261    2.797  4.220  3.4722 -0.495    8  0.801  0.540   507.12   271.01   166.10   129.85   107.05  1 -8.01e-06      0.34 6.547e-01 3.301e-01 2.196e-03 2.706e-03 5.424e-03 -1.000 1.518e-02 -5.781 3.303 2.662 1.038 -1.652 -3.969 -7.531 -8.593 -9.131
0.014393 -0.01000 8.36000 3.8411660194 2.6059427261    2.777  4.253  3.4666 -0.553    8  0.802  0.539   546.47   300.80   183.46   143.68   118.47  1 -1.16e-05      0.48 6.547e-01 3.301e-01 2.193e-03 2.706e-03 5.424e-03 -1.000 1.517e-02 -5.863 4.043 3.205 1.408 -1.415 -3.791 -7.529 -8.641 -9.237
0.014393 -0.01000 8.36000 3.8411762714 2.6059429646    2.753  4.272  3.4628 -0.591    8  0.802  0.538   572.72   321.44   195.43   153.25   126.38  1 -1.46e-05      0.67 6.547e-01 3.301e-01 2.190e-03 2.706e-03 5.424e-03 -1.000 1.517e-02 -5.911 5.031 3.872 1.877 -1.108 -3.552 -7.454 -8.626 -9.291
0.014393 -0.01000 8.36000 3.8411891460 2.6059429646    2.722  4.281  3.4605 -0.614    8  0.802  0.537   587.86   333.90   202.61   159.03   131.15  1 -1.66e-05      0.78 6.547e-01 3.301e-01 2.187e-03 2.706e-03 5.424e-03 -1.000 1.517e-02 -5.932 5.604 4.262 2.152 -0.923 -3.406 -7.405 -8.611 -9.317
0.014393 -0.01000 8.36000 3.8412046432 2.6059432030    2.686  4.284  3.4587 -0.630    8  0.803  0.537   597.57   342.42   207.48   163.00   134.41  1  -1.8e-05      0.85 6.547e-01 3.301e-01 2.185e-03 2.706e-03 5.424e-03 -1.000 1.516e-02 -5.939 5.978 4.520 2.343 -0.795 -3.304 -7.367 -8.596 -9.326
0.014393 -0.01000 8.36000 3.8412230015 2.6059432030    2.643  4.285  3.4570 -0.645    8  0.803  0.537   606.16   350.39   212.01   166.71   137.47  1 -1.93e-05      0.91 6.547e-01 3.301e-01 2.186e-03 2.706e-03 5.424e-03 -1.000 1.516e-02 -5.942 6.322 4.759 2.522 -0.674 -3.208 -7.328 -8.578 -9.331
0.014393 -0.01000 8.36000 3.8412232399 2.6059432030    2.642  4.476  3.4278 -0.953    8  0.803  0.564   631.95    -1.00    -1.00    -1.00    -1.00  0 -0.000143      7.13 6.543e-01 3.304e-01 2.295e-03 2.705e-03 5.424e-03 -1.000 1.528e-02 -6.420 36.736 23.053 15.143 8.233 4.241 -3.414 -6.478 -8.740
0.014393 -0.01000 8.36000 3.8412237167 2.6059432030    2.640  4.406  3.4384 -0.841    8  0.803  0.564   631.67    -1.00    -1.00    -1.00    -1.00  1 -6.91e-05      3.54 6.544e-01 3.304e-01 2.294e-03 2.705e-03 5.424e-03 -1.000 1.528e-02 -6.245 19.619 12.932 8.406 3.300 0.028 -5.750 -7.810 -9.293
0.014393 -0.01000 8.36000 3.8412253857 2.6059432030    2.635  4.335  3.4491 -0.727    8  0.803  0.564   631.02    -1.00    -1.00    -1.00    -1.00  1 -3.28e-05      1.64 6.544e-01 3.304e-01 2.293e-03 2.705e-03 5.424e-03 -1.000 1.528e-02 -6.066 10.069 7.122 4.237 0.450 -2.315 -6.941 -8.425 -9.405
0.014393 -0.01000 8.36000 3.8412282467 2.6059434414    2.625  4.208  3.4682 -0.526    8  0.803  0.563   520.10   282.17   172.38   135.15   111.38  1  -8.8e-06      0.39 6.544e-01 3.304e-01 2.291e-03 2.705e-03 5.424e-03 -1.000 1.528e-02 -5.749 3.628 2.951 1.259 -1.478 -3.820 -7.478 -8.558 -9.118
0.014393 -0.01000 8.36000 3.8412322998 2.6059434414    2.611  4.182  3.4716 -0.489    8  0.803  0.563   495.32   263.32   161.35   126.40   104.14  1 -6.83e-06      0.30 6.544e-01 3.304e-01 2.289e-03 2.705e-03 5.424e-03 -1.000 1.527e-02 -5.684 3.159 2.611 1.030 -1.621 -3.925 -7.469 -8.517 -9.038
0.014393 -0.01000 8.36000 3.8412384987 2.6059434414    2.590  4.224  3.4645 -0.562    8  0.803  0.562   542.55   300.34   182.91   143.61   118.36  1 -1.09e-05      0.47 6.544e-01 3.303e-01 2.286e-03 2.705e-03 5.424e-03 -1.000 1.527e-02 -5.789 4.086 3.289 1.492 -1.327 -3.706 -7.468 -8.578 -9.172
0.014393 -0.01000 8.36000 3.8412463665 2.6059434414    2.563  4.256  3.4585 -0.623    8  0.804  0.562   583.94   334.44   202.65   159.42   131.41  1 -1.59e-05      0.77 6.544e-01 3.303e-01 2.284e-03 2.705e-03 5.424e-03 -1.000 1.527e-02 -5.871 5.629 4.326 2.225 -0.850 -3.337 -7.356 -8.560 -9.262
0.014393 -0.01000 8.36000 3.8412566185 2.6059436798    2.529  4.275  3.4544 -0.664    8  0.804  0.562   612.52   358.99   216.76   170.78   140.79  1 -2.03e-05      0.99 6.544e-01 3.303e-01 2.284e-03 2.705e-03 5.424e-03 -1.000 1.527e-02 -5.918 6.815 5.108 2.793 -0.481 -3.049 -7.248 -8.527 -9.307
0.014393 -0.01000 8.36000 3.8412692547 2.6059436798    2.487  4.283  3.4516 -0.691    8  0.804  0.562   613.06    -1.00    -1.00    -1.00    -1.00  1 -2.35e-05      1.22 6.544e-01 3.304e-01 2.288e-03 2.705e-03 5.424e-03 -1.000 1.527e-02 -5.938 7.998 5.864 3.346 -0.112 -2.752 -7.113 -8.464 -9.315
0.014393 -0.01000 8.36000 3.8412845135 2.6059439182    2.438  4.286  3.4493 -0.712    8  0.804  0.565   606.92    -1.00    -1.00    -1.00    -1.00  1  -2.6e-05      1.38 6.543e-01 3.304e-01 2.298e-03 2.705e-03 5.424e-03 -1.000 1.528e-02 -5.946 8.870 6.427 3.764 0.169 -2.526 -7.006 -8.410 -9.312
0.014393 -0.01000 8.36000 3.8413026333 2.6059441566    2.381  4.287  3.4469 -0.733    8  0.805  0.570   599.72    -1.00    -1.00    -1.00    -1.00  1 -2.86e-05      1.54 6.543e-01 3.304e-01 2.318e-03 2.704e-03 5.423e-03 -1.000 1.530e-02 -5.948 9.707 6.970 4.177 0.447 -2.302 -6.897 -8.352 -9.302
0.014393 -0.01000 8.36000 3.8413026333 2.6059441566    2.380  4.479  3.4172 -1.043    8  0.805  0.576   599.59    -1.00    -1.00    -1.00    -1.00  0 -0.000214     11.00 6.542e-01 3.305e-01 2.343e-03 2.704e-03 5.423e-03 -1.000 1.533e-02 -6.427 50.421 31.938 21.123 12.856 8.340 -0.988 -5.020 -7.954
0.014393 -0.01000 8.36000 3.8413033485 2.6059441566    2.376  4.409  3.4278 -0.932    8  0.805  0.576   599.16    -1.00    -1.00    -1.00    -1.00  0 -0.000104      5.61 6.542e-01 3.305e-01 2.344e-03 2.704e-03 5.423e-03 -1.000 1.533e-02 -6.253 29.845 19.107 12.668 6.385 2.645 -4.290 -6.948 -8.899
0.014393 -0.01000 8.36000 3.8413050175 2.6059441566    2.368  4.338  3.4386 -0.819    8  0.805  0.577   598.14    -1.00    -1.00    -1.00    -1.00  0 -4.97e-05      2.77 6.542e-01 3.305e-01 2.346e-03 2.704e-03 5.423e-03 -1.000 1.533e-02 -6.075 15.922 10.781 6.946 2.314 -0.781 -6.141 -7.974 -9.262
0.014393 -0.01000 8.36000 3.8413076401 2.6059441566    2.354  4.212  3.4576 -0.620    8  0.805  0.578   564.13   325.10   196.86   155.28   127.91  1 -1.35e-05      0.67 6.542e-01 3.305e-01 2.349e-03 2.704e-03 5.423e-03 -1.000 1.534e-02 -5.760 5.263 4.148 2.134 -0.872 -3.334 -7.313 -8.489 -9.159
0.014393 -0.01000 8.36000 3.8413119316 2.6059441566    2.332  4.185  3.4609 -0.584    8  0.805  0.579   536.37   303.95   184.57   145.50   119.82  1 -1.05e-05      0.48 6.542e-01 3.305e-01 2.355e-03 2.704e-03 5.423e-03 -1.000 1.534e-02 -5.693 4.288 3.508 1.680 -1.159 -3.552 -7.375 -8.489 -9.091
0.014393 -0.01000 8.36000 3.8413178921 2.6059441566    2.302  4.227  3.4533 -0.661    8  0.805  0.581   589.71    -1.00    -1.00    -1.00    -1.00  1 -1.71e-05      0.87 6.541e-01 3.305e-01 2.362e-03 2.704e-03 5.423e-03 -1.000 1.535e-02 -5.797 6.306 4.849 2.645 -0.539 -3.075 -7.218 -8.460 -9.200
0.014393 -0.01000 8.36000 3.8413257599 2.6059441566    2.263  4.259  3.4469 -0.727    8  0.805  0.583   584.61    -1.00    -1.00    -1.00    -1.00  1 -2.54e-05      1.41 6.541e-01 3.305e-01 2.373e-03 2.704e-03 5.423e-03 -1.000 1.536e-02 -5.877 9.094 6.619 3.942 0.311 -2.401 -6.922 -8.336 -9.246
0.014393 -0.01000 8.36000 3.8413357735 2.6059443951    2.213  4.277  3.4421 -0.774    8  0.806  0.587   578.16    -1.00    -1.00    -1.00    -1.00  0 -3.32e-05      1.86 6.540e-01 3.306e-01 2.387e-03 2.703e-03 5.423e-03 -1.000 1.538e-02 -5.923 11.432 8.092 5.032 1.033 -1.821 -6.647 -8.204 -9.248
0.014393 -0.01000 8.36000 3.8413481712 2.6059443951    2.154  4.285  3.4386 -0.808    8  0.806  0.592   570.28    -1.00    -1.00    -1.00    -1.00  0 -3.97e-05      2.36 6.540e-01 3.306e-01 2.406e-03 2.703e-03 5.423e-03 -1.000 1.540e-02 -5.943 13.965 9.654 6.174 1.816 -1.177 -6.311 -8.020 -9.196
0.014393 -0.01000 8.36000 3.8413631916 2.6059446335    2.084  4.288  3.4354 -0.837    8  0.806  0.598   560.91    -1.00    -1.00    -1.00    -1.00  0 -4.58e-05      2.77 6.539e-01 3.307e-01 2.431e-03 2.703e-03 5.423e-03 -1.000 1.542e-02 -5.949 16.083 10.962 7.140 2.480 -0.629 -6.020 -7.855 -9.141
0.014393 -0.01000 8.36000 3.8413810730 2.6059448719    2.004  4.288  3.4320 -0.869    8  0.807  0.606   550.01    -1.00    -1.00    -1.00    -1.00  0 -5.29e-05      3.20 6.538e-01 3.307e-01 2.463e-03 2.702e-03 5.423e-03 -1.000 1.546e-02 -5.951 18.280 12.321 8.142 3.170 -0.059 -5.715 -7.682 -9.080
0.014393 -0.01000 8.36000 3.8414497375 2.6059453487    0.808 -9.999  4.0000  1.077    9  0.808  0.000     0.00     0.00     0.00     0.00     0.00 -1    -1e-30      0.00 6.532e-01 3.311e-01 2.651e-03 2.700e-03 5.422e-03 -1.000 1.565e-02 29.767 29.722 29.984 30.033 30.021 30.019 30.067 30.065 30.083
#isochrone terminated

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

